Rethinking deep active learning: Using unlabeled data at model training

Active learning typically focuses on training a model on few labeled examples alone, while unlabeled ones are only used for acquisition. In this work we depart from this setting by using both labeled and unlabeled data during model training across active learning cycles. We do so by using unsupervised feature learning at the beginning of the active learning pipeline and semi-supervised learning at every active learning cycle, on all available data. The former has not been investigated before in active learning, while the study of latter in the context of deep learning is scarce and recent findings are not conclusive with respect to its benefit. Our idea is orthogonal to acquisition strategies by using more data, much like ensemble methods use more models. By systematically evaluating on a number of popular acquisition strategies and datasets, we find that the use of unlabeled data during model training brings a surprising accuracy improvement in image classification, compared to the differences between acquisition strategies. We thus explore smaller label budgets, even one label per class.

==> fig/data/all_avg_results.csv <==
step,mnist_10_Ra,mnist_10_Un,mnist_10_Co,mnist_10_Di,mnist_10_Ce,mnist_10_Ra_Di,mnist_10_Un_Di,mnist_10_Co_Di,mnist_10_Di_Di,svhn_100_Ra,svhn_100_Un,svhn_100_Co,svhn_100_Di,svhn_100_Ce,svhn_100_Ra_Pre,svhn_100_Un_Pre,svhn_100_Co_Pre,svhn_100_Di_Pre,svhn_100_Ce_Pre,svhn_100_Ra_Di,svhn_100_Un_Di,svhn_100_Co_Di,svhn_100_Di_Di,svhn_100_Ra_Di_Pre,svhn_100_Un_Di_Pre,svhn_100_Co_Di_Pre,svhn_100_Di_Di_Pre,cifar10_100_Ra,cifar10_100_Un,cifar10_100_Co,cifar10_100_Di,cifar10_100_Ce,cifar10_100_Ra_Pre,cifar10_100_Un_Pre,cifar10_100_Co_Pre,cifar10_100_Di_Pre,cifar10_100_Ce_Pre,cifar10_100_Ra_Di,cifar10_100_Un_Di,cifar10_100_Co_Di,cifar10_100_Di_Di,cifar10_100_Ra_Di_Pre,cifar10_100_Un_Di_Pre,cifar10_100_Co_Di_Pre,cifar10_100_Di_Di_Pre,cifar10_1000_Ra,cifar10_1000_Un,cifar10_1000_Co,cifar10_1000_Di,cifar10_1000_Ce,cifar10_1000_Ra_Pre,cifar10_1000_Un_Pre,cifar10_1000_Co_Pre,cifar10_1000_Di_Pre,cifar10_1000_Ce_Pre,cifar10_1000_Ra_Di,cifar10_1000_Un_Di,cifar10_1000_Co_Di,cifar10_1000_Di_Di,cifar10_1000_Ra_Di_Pre,cifar10_1000_Un_Di_Pre,cifar10_1000_Co_Di_Pre,cifar10_1000_Di_Di_Pre,cifar100_1000_Ra,cifar100_1000_Un,cifar100_1000_Co,cifar100_1000_Di,cifar100_1000_Ce,cifar100_1000_Ra_Pre,cifar100_1000_Un_Pre,cifar100_1000_Co_Pre,cifar100_1000_Di_Pre,cifar100_1000_Ce_Pre,cifar100_1000_Ra_Di,cifar100_1000_Un_Di,cifar100_1000_Co_Di,cifar100_1000_Di_Di,cifar100_1000_Ra_Di_Pre,cifar100_1000_Un_Di_Pre,cifar100_1000_Co_Di_Pre,cifar100_1000_Di_Di_Pre
0,26.83,27.29,26.97,26.97,27.29,70.06,63.38,73.04,73.05,18.00,18.82,18.82,18.23,17.02,23.83,22.80,22.92,21.95,23.47,15.04,13.34,13.35,14.94,19.01,32.49,24.21,15.08,29.17,29.17,29.17,29.17,29.17,35.20,35.20,35.20,35.20,35.20,35.08,37.81,36.97,36.73,39.84,41.47,40.75,38.05,63.61,63.61,63.61,63.61,63.61,65.67,65.67,65.67,65.67,65.67,78.85,79.03,78.48,78.48,76.89,77.72,76.88,77.07,19.63,19.63,19.63,19.63,19.63,23.71,23.71,23.71,23.71,23.71,25.21,25.31,25.79,25.06,27.46,27.39,27.36,27.04
1,51.68,53.18,57.94,48.60,51.57,90.89,76.12,86.59,89.16,45.95,31.63,35.39,34.04,38.21,53.87,51.52,52.49,46.78,44.04,81.89,41.73,70.06,59.79,81.25,37.84,51.80,54.88,36.66,37.59,39.23,38.86,38.92,41.76,40.56,43.04,42.07,39.74,53.45,46.58,46.13,46.76,50.69,46.04,48.08,48.66,75.09,76.22,76.44,75.74,76.52,75.39,76.46,77.26,76.39,76.07,83.49,84.94,84.98,84.62,82.19,83.94,83.95,83.88,32.44,32.09,32.05,32.16,31.59,34.88,34.54,33.95,33.48,33.78,39.88,36.73,37.19,37.99,40.65,38.88,39.63,40.30
2,67.31,63.55,63.66,62.71,56.62,91.86,80.05,76.28,80.23,62.05,44.09,52.59,44.74,51.53,64.88,63.85,67.23,58.43,63.58,89.93,58.49,63.88,67.90,89.05,64.14,73.88,66.68,42.12,43.66,43.01,42.30,41.74,46.31,44.02,47.00,47.99,44.92,60.79,52.59,56.50,51.53,58.72,52.04,50.85,51.18,79.45,81.26,81.11,80.97,81.37,79.64,81.30,81.15,81.05,81.18,85.33,87.65,87.21,87.16,84.17,87.20,87.06,86.73,42.45,40.43,41.32,40.65,41.19,42.37,41.04,40.47,40.81,41.55,47.96,45.88,44.39,46.39,47.42,46.30,46.74,47.03
3,71.05,67.87,69.79,65.55,65.24,93.38,93.03,86.93,90.75,70.28,66.21,63.53,63.33,66.48,72.50,70.90,71.79,71.20,68.95,90.72,67.13,72.63,69.50,90.69,56.60,75.88,73.28,45.91,47.89,46.75,45.49,45.55,50.63,50.03,51.40,51.54,49.73,66.01,54.33,58.01,57.05,62.37,55.47,56.93,56.67,82.33,84.47,84.27,83.82,84.05,81.94,83.82,84.07,83.87,84.20,86.66,89.32,88.75,88.85,85.83,88.84,88.63,88.42,47.85,47.26,46.22,46.52,46.34,47.54,46.39,46.34,45.94,46.67,51.52,51.20,49.24,50.75,50.38,50.42,50.85,50.90
4,76.81,72.88,75.76,73.36,72.02,95.20,83.42,87.04,92.37,75.78,68.04,66.17,60.12,66.14,77.93,76.70,75.11,75.33,74.48,91.20,77.86,82.33,63.87,91.44,55.42,72.51,72.98,50.94,49.73,50.11,48.93,48.14,55.31,53.17,54.17,53.89,53.46,68.61,60.47,62.19,62.29,64.35,60.71,62.94,59.83,84.10,86.49,86.39,85.94,86.31,83.97,86.24,86.30,85.73,86.21,87.23,90.42,90.33,89.91,86.83,90.19,89.92,89.36,51.43,50.83,50.48,50.24,50.62,51.40,49.90,49.54,50.20,50.18,53.99,52.92,51.22,52.55,53.58,52.20,53.67,53.37


==> fig/data/all_std_results.csv <==
step,mnist_10_Ra,mnist_10_Un,mnist_10_Co,mnist_10_Di,mnist_10_Ce,mnist_10_Ra_Di,mnist_10_Un_Di,mnist_10_Co_Di,mnist_10_Di_Di,svhn_100_Ra,svhn_100_Un,svhn_100_Co,svhn_100_Di,svhn_100_Ce,svhn_100_Ra_Pre,svhn_100_Un_Pre,svhn_100_Co_Pre,svhn_100_Di_Pre,svhn_100_Ce_Pre,svhn_100_Ra_Di,svhn_100_Un_Di,svhn_100_Co_Di,svhn_100_Di_Di,svhn_100_Ra_Di_Pre,svhn_100_Un_Di_Pre,svhn_100_Co_Di_Pre,svhn_100_Di_Di_Pre,cifar10_100_Ra,cifar10_100_Un,cifar10_100_Co,cifar10_100_Di,cifar10_100_Ce,cifar10_100_Ra_Pre,cifar10_100_Un_Pre,cifar10_100_Co_Pre,cifar10_100_Di_Pre,cifar10_100_Ce_Pre,cifar10_100_Ra_Di,cifar10_100_Un_Di,cifar10_100_Co_Di,cifar10_100_Di_Di,cifar10_100_Ra_Di_Pre,cifar10_100_Un_Di_Pre,cifar10_100_Co_Di_Pre,cifar10_100_Di_Di_Pre,cifar10_1000_Ra,cifar10_1000_Un,cifar10_1000_Co,cifar10_1000_Di,cifar10_1000_Ce,cifar10_1000_Ra_Pre,cifar10_1000_Un_Pre,cifar10_1000_Co_Pre,cifar10_1000_Di_Pre,cifar10_1000_Ce_Pre,cifar10_1000_Ra_Di,cifar10_1000_Un_Di,cifar10_1000_Co_Di,cifar10_1000_Di_Di,cifar10_1000_Ra_Di_Pre,cifar10_1000_Un_Di_Pre,cifar10_1000_Co_Di_Pre,cifar10_1000_Di_Di_Pre,cifar100_1000_Ra,cifar100_1000_Un,cifar100_1000_Co,cifar100_1000_Di,cifar100_1000_Ce,cifar100_1000_Ra_Pre,cifar100_1000_Un_Pre,cifar100_1000_Co_Pre,cifar100_1000_Di_Pre,cifar100_1000_Ce_Pre,cifar100_1000_Ra_Di,cifar100_1000_Un_Di,cifar100_1000_Co_Di,cifar100_1000_Di_Di,cifar100_1000_Ra_Di_Pre,cifar100_1000_Un_Di_Pre,cifar100_1000_Co_Di_Pre,cifar100_1000_Di_Di_Pre
0,4.15,3.34,3.66,3.68,3.34,12.87,16.22,6.86,3.28,2.47,3.38,3.38,2.66,3.22,4.63,2.57,2.84,3.18,4.64,2.76,3.27,3.27,3.84,5.61,20.82,18.27,3.34,1.62,1.62,1.62,1.62,1.62,2.26,2.26,2.26,2.26,2.26,2.80,1.84,2.63,5.70,2.63,3.22,2.38,2.92,1.42,1.42,1.42,1.42,1.42,0.67,0.67,0.67,0.67,0.67,0.86,1.01,0.86,0.86,0.67,0.73,0.67,1.06,0.99,0.99,0.99,0.99,0.99,0.86,0.86,0.86,0.86,0.86,1.37,0.91,1.00,1.44,0.52,0.94,0.66,0.78
1,2.72,5.88,7.16,3.15,3.18,4.84,11.07,10.98,5.53,1.97,8.75,7.16,4.75,2.70,5.43,2.36,5.76,5.18,4.56,4.00,21.45,4.27,21.67,4.82,21.00,10.62,22.90,1.08,1.93,1.17,1.36,2.00,1.32,2.21,0.92,0.74,1.72,2.02,4.59,4.29,3.27,2.95,2.78,1.64,2.64,0.51,0.68,0.34,0.39,0.73,0.63,0.51,0.21,0.76,0.69,0.81,0.35,0.19,0.47,0.52,0.31,0.45,0.58,1.69,1.50,1.40,1.98,0.93,0.90,0.70,0.57,0.52,0.39,0.97,1.29,2.41,2.47,0.63,1.11,0.70,1.53
2,5.19,2.67,3.84,2.82,7.05,3.89,13.29,15.38,4.11,3.23,13.49,9.20,17.50,5.93,4.93,3.55,3.01,9.82,2.80,0.56,12.17,11.03,9.29,2.07,6.36,13.94,13.91,1.83,1.57,2.14,1.61,1.15,1.40,1.73,2.57,1.17,2.09,2.23,2.25,3.53,3.02,4.04,2.46,4.23,1.80,0.56,0.30,0.61,0.40,0.54,0.44,0.51,0.57,0.39,0.54,0.42,0.29,0.31,0.44,0.32,0.16,0.32,0.21,0.90,0.63,0.70,1.21,0.41,0.53,0.27,0.38,0.40,0.45,1.25,3.11,0.72,1.49,0.53,1.12,1.00,0.47
3,1.66,3.26,3.36,4.01,7.43,3.99,4.88,7.62,5.76,1.67,3.68,6.34,9.59,2.80,2.05,2.48,3.58,2.93,2.06,0.42,8.08,8.15,13.93,0.73,5.69,6.95,11.69,1.63,1.78,2.41,1.71,2.39,0.59,1.38,1.99,1.24,1.82,1.75,3.70,6.34,4.46,1.41,2.10,2.90,2.58,0.21,0.49,0.36,0.02,0.44,0.32,0.19,0.38,0.20,0.13,0.21,0.24,0.45,0.38,0.30,0.16,0.23,0.45,0.84,0.79,0.39,0.99,0.44,0.63,0.81,0.92,0.44,0.38,1.06,2.93,2.55,2.69,0.25,0.24,0.32,0.67
4,2.19,5.82,3.93,4.43,7.96,3.61,5.93,6.44,5.38,1.90,6.58,16.11,20.06,14.42,1.55,1.11,3.40,1.44,1.98,0.65,4.37,5.03,10.95,0.80,10.49,9.99,12.01,1.75,2.29,1.40,2.22,1.24,1.28,1.52,0.40,1.42,1.27,2.84,4.31,6.07,2.47,1.37,2.77,2.41,4.02,0.10,0.19,0.36,0.38,0.23,0.24,0.49,0.19,0.29,0.12,0.21,0.28,0.13,0.28,0.28,0.27,0.12,0.26,0.56,0.31,0.84,0.93,0.28,0.47,0.82,0.95,0.44,0.60,0.53,3.80,3.22,3.79,0.64,0.50,1.29,0.64


==> fig/data/rank/diff_cor_5p.txt <==
x,y,label
1,2070,a
21,1866,a
41,242,a
61,3156,a
81,2007,a
101,230,a
121,13668,a
141,2952,a
161,1670,a
181,1361,a
201,3882,a
221,3217,a
241,8733,a
261,1839,a
281,2367,a
301,8377,a
321,3041,a
341,1391,a
361,920,a
381,1209,a
401,8870,a
421,6231,a
441,11342,a
461,4443,a
481,5948,a
501,2873,a
521,822,a
541,11549,a
561,21332,a
581,768,a
601,16895,a
621,969,a
641,3627,a
661,2345,a
681,6536,a
701,224,a
721,21186,a
741,2639,a
761,17624,a
781,4972,a
801,17494,a
821,5904,a
841,11745,a
861,356,a
881,11602,a
901,2446,a
921,5757,a
941,13705,a
961,283,a
981,12248,a
1001,366,a
1021,3379,a
1041,5569,a
1061,19548,a
1081,3354,a
1101,4628,a
1121,253,a
1141,16718,a
1161,10296,a
1181,1351,a
1201,2892,a
1221,2378,a
1241,9904,a
1261,5117,a
1281,5935,a
1301,5916,a
1321,16735,a
1341,2169,a
1361,8540,a
1381,9194,a
1401,5542,a
1421,1349,a
1441,3204,a
1461,175,a
1481,376,a
1501,19575,a
1521,39,a
1541,11431,a
1561,6605,a
1581,1628,a
1601,420,a
1621,10840,a
1641,853,a
1661,13372,a
1681,2320,a
1701,1509,a
1721,15242,a
1741,2338,a
1761,296,a
1781,5389,a
1801,11056,a
1821,891,a
1841,1801,a
1861,21477,a
1881,3201,a
1901,3039,a
1921,727,a
1941,30091,a
1961,17270,a
1981,6461,a
2001,16594,a
2021,17550,a
2041,20874,a
2061,5350,a
2081,3206,a
2101,14813,a
2121,3829,a
2141,15675,a
2161,2979,a
2181,10290,a
2201,2265,a
2221,6558,a
2241,7994,a
2261,13425,a
2281,27538,a
2301,1888,a
2321,5780,a
2341,437,a
2361,897,a
2381,972,a
2401,4272,a
2421,8125,a
2441,537,a
2461,3152,a
2481,241,a
2501,9171,a
2521,1691,a
2541,5679,a
2561,30046,a
2581,12958,a
2601,22,a
2621,5063,a
2641,1919,a
2661,13191,a
2681,6227,a
2701,37706,a
2721,3485,a
2741,5606,a
2761,1982,a
2781,23049,a
2801,14490,a
2821,10838,a
2841,19429,a
2861,11543,a
2881,24752,a
2901,3429,a
2921,1948,a
2941,713,a
2961,2582,a
2981,4992,a
3001,19054,a
3021,23629,a
3041,25387,a
3061,1537,a
3081,36648,a
3101,2248,a
3121,4532,a
3141,1069,a
3161,7150,a
3181,7859,a
3201,884,a
3221,4382,a
3241,15018,a
3261,1173,a
3281,15866,a
3301,3636,a
3321,1778,a
3341,118,a
3361,11390,a
3381,9633,a
3401,23227,a
3421,5823,a
3441,4743,a
3461,17949,a
3481,17235,a
3501,7582,a
3521,7079,a
3541,9802,a
3561,5883,a
3581,16796,a
3601,27101,a
3621,751,a
3641,12474,a
3661,29113,a
3681,4825,a
3701,2749,a
3721,5300,a
3741,15245,a
3761,3632,a
3781,2659,a
3801,20910,a
3821,11448,a
3841,6217,a
3861,17434,a
3881,1371,a
3901,2472,a
3921,16012,a
3941,2263,a
3961,22912,a
3981,8991,a
4001,9658,a
4021,5941,a
4041,22302,a
4061,632,a
4081,11255,a
4101,21591,a
4121,290,a
4141,8690,a
4161,3135,a
4181,7223,a
4201,10099,a
4221,11586,a
4241,12582,a
4261,18220,a
4281,9451,a
4301,6616,a
4321,7430,a
4341,18210,a
4361,6134,a
4381,2794,a
4401,1283,a
4421,31173,a
4441,3025,a
4461,20057,a
4481,19197,a
4501,6392,a
4521,8035,a
4541,14891,a
4561,18033,a
4581,3975,a
4601,10810,a
4621,4072,a
4641,345,a
4661,25126,a
4681,5556,a
4701,13731,a
4721,11711,a
4741,17621,a
4761,9309,a
4781,32037,a
4801,3256,a
4821,275,a
4841,26743,a
4861,13148,a
4881,3304,a
4901,7613,a
4921,37502,a
4941,3640,a
4961,8688,a
4981,3426,a
5001,3224,a
5021,4208,a
5041,3370,a
5061,4251,a
5081,11480,a
5101,3194,a
5121,4282,a
5141,1003,a
5161,27173,a
5181,20988,a
5201,9894,a
5221,30529,a
5241,19595,a
5261,19343,a
5281,2789,a
5301,20511,a
5321,18622,a
5341,4781,a
5361,9196,a
5381,5675,a
5401,2977,a
5421,2573,a
5441,25499,a
5461,11733,a
5481,29433,a
5501,27905,a
5521,18552,a
5541,862,a
5561,36661,a
5581,11816,a
5601,7221,a
5621,5108,a
5641,4438,a
5661,14777,a
5681,8209,a
5701,22824,a
5721,11024,a
5741,2457,a
5761,21583,a
5781,21587,a
5801,4830,a
5821,5752,a
5841,10299,a
5861,30335,a
5881,163,a
5901,10987,a
5921,6954,a
5941,27836,a
5961,7369,a
5981,4760,a
6001,3115,a
6021,4768,a
6041,24454,a
6061,6950,a
6081,16725,a
6101,33859,a
6121,4718,a
6141,14450,a
6161,13697,a
6181,24551,a
6201,22139,a
6221,12497,a
6241,114,a
6261,4833,a
6281,4886,a
6301,11444,a
6321,7699,a
6341,579,a
6361,40696,a
6381,642,a
6401,31970,a
6421,34369,a
6441,1469,a
6461,5176,a
6481,23409,a
6501,17862,a
6521,221,a
6541,16368,a
6561,9736,a
6581,2218,a
6601,4149,a
6621,2062,a
6641,11775,a
6661,11044,a
6681,10612,a
6701,12004,a
6721,8564,a
6741,22087,a
6761,777,a
6781,11268,a
6801,12468,a
6821,24526,a
6841,3371,a
6861,11144,a
6881,28512,a
6901,20602,a
6921,16704,a
6941,32361,a
6961,5012,a
6981,8960,a
7001,4274,a
7021,4293,a
7041,4263,a
7061,5000,a
7081,14188,a
7101,5257,a
7121,1320,a
7141,6277,a
7161,5633,a
7181,6016,a
7201,10056,a
7221,8471,a
7241,11951,a
7261,3259,a
7281,19959,a
7301,37104,a
7321,35559,a
7341,7067,a
7361,21505,a
7381,20911,a
7401,3159,a
7421,3869,a
7441,37955,a
7461,12113,a
7481,22048,a
7501,19556,a
7521,10183,a
7541,12695,a
7561,17983,a
7581,20756,a
7601,3820,a
7621,32340,a
7641,17478,a
7661,2025,a
7681,27224,a
7701,10470,a
7721,1825,a
7741,1206,a
7761,7717,a
7781,19029,a
7801,7431,a
7821,17629,a
7841,8204,a
7861,4255,a
7881,31349,a
7901,36656,a
7921,10325,a
7941,13036,a
7961,13193,a
7981,10060,a
8001,34000,a
8021,5973,a
8041,10756,a
8061,9337,a
8081,10645,a
8101,20438,a
8121,10439,a
8141,11420,a
8161,15706,a
8181,13330,a
8201,32280,a
8221,9118,a
8241,1382,a
8261,3991,a
8281,6814,a
8301,24746,a
8321,23793,a
8341,19425,a
8361,6188,a
8381,16873,a
8401,3327,a
8421,17505,a
8441,9952,a
8461,31248,a
8481,4773,a
8501,6561,a
8521,18364,a
8541,24178,a
8561,13763,a
8581,13037,a
8601,11880,a
8621,36527,a
8641,12172,a
8661,14914,a
8681,6956,a
8701,8674,a
8721,10875,a
8741,39387,a
8761,5140,a
8781,3451,a
8801,33595,a
8821,13204,a
8841,24735,a
8861,15171,a
8881,33826,a
8901,20044,a
8921,39244,a
8941,17602,a
8961,33223,a
8981,22715,a
9001,15385,a
9021,11416,a
9041,1144,a
9061,11106,a
9081,2710,a
9101,1487,a
9121,4848,a
9141,39223,a
9161,23522,a
9181,27090,a
9201,18175,a
9221,2682,a
9241,12871,a
9261,7911,a
9281,36161,a
9301,25237,a
9321,3738,a
9341,31145,a
9361,6065,a
9381,9781,a
9401,13732,a
9421,27919,a
9441,24232,a
9461,16450,a
9481,15407,a
9501,23689,a
9521,22419,a
9541,11743,a
9561,3852,a
9581,11653,a
9601,16330,a
9621,20554,a
9641,929,a
9661,17380,a
9681,9823,a
9701,16812,a
9721,13623,a
9741,9724,a
9761,3622,a
9781,8239,a
9801,11895,a
9821,31754,a
9841,18776,a
9861,1128,a
9881,17184,a
9901,6793,a
9921,30624,a
9941,16534,a
9961,8305,a
9981,7477,a
10001,4956,a
10021,440,a
10041,9203,a
10061,12798,a
10081,28708,a
10101,19550,a
10121,15911,a
10141,3139,a
10161,2690,a
10181,10832,a
10201,30140,a
10221,10376,a
10241,9741,a
10261,6148,a
10281,30888,a
10301,11705,a
10321,5102,a
10341,11872,a
10361,159,a
10381,34,a
10401,14909,a
10421,1268,a
10441,5896,a
10461,3368,a
10481,27470,a
10501,10869,a
10521,17649,a
10541,7894,a
10561,36913,a
10581,19714,a
10601,17046,a
10621,19560,a
10641,125,a
10661,1700,a
10681,3809,a
10701,16998,a
10721,8097,a
10741,28432,a
10761,11971,a
10781,14187,a
10801,27539,a
10821,9351,a
10841,9672,a
10861,41440,a
10881,4705,a
10901,29169,a
10921,42174,a
10941,10593,a
10961,4745,a
10981,24000,a
11001,25869,a
11021,16016,a
11041,13521,a
11061,4497,a
11081,16536,a
11101,12502,a
11121,2632,a
11141,19095,a
11161,23617,a
11181,20896,a
11201,3631,a
11221,8529,a
11241,8226,a
11261,16663,a
11281,24701,a
11301,6809,a
11321,21830,a
11341,2929,a
11361,7293,a
11381,4308,a
11401,3784,a
11421,2095,a
11441,6087,a
11461,31445,a
11481,30260,a
11501,25116,a
11521,12245,a
11541,35066,a
11561,10435,a
11581,11278,a
11601,8299,a
11621,21949,a
11641,1002,a
11661,7317,a
11681,17617,a
11701,29172,a
11721,25529,a
11741,25433,a
11761,37356,a
11781,4449,a
11801,14298,a
11821,32832,a
11841,41441,a
11861,33361,a
11881,19545,a
11901,29670,a
11921,7943,a
11941,15442,a
11961,21781,a
11981,22589,a
12001,8516,a
12021,24010,a
12041,8571,a
12061,19889,a
12081,28541,a
12101,24947,a
12121,21337,a
12141,26015,a
12161,7418,a
12181,4717,a
12201,18164,a
12221,35598,a
12241,5839,a
12261,2101,a
12281,9135,a
12301,23179,a
12321,4048,a
12341,22455,a
12361,15489,a
12381,33600,a
12401,5032,a
12421,519,a
12441,7616,a
12461,6695,a
12481,26967,a
12501,14463,a
12521,11136,a
12541,13692,a
12561,12484,a
12581,22576,a
12601,16419,a
12621,3858,a
12641,14445,a
12661,13253,a
12681,18038,a
12701,23831,a
12721,5922,a
12741,10847,a
12761,24092,a
12781,32970,a
12801,3480,a
12821,7669,a
12841,11640,a
12861,9316,a
12881,14158,a
12901,32620,a
12921,23199,a
12941,10219,a
12961,23812,a
12981,15267,a
13001,21571,a
13021,10188,a
13041,11054,a
13061,6294,a
13081,1360,a
13101,24424,a
13121,16166,a
13141,7013,a
13161,30435,a
13181,11194,a
13201,5751,a
13221,14901,a
13241,12122,a
13261,922,a
13281,19715,a
13301,20295,a
13321,32032,a
13341,16069,a
13361,31121,a
13381,13211,a
13401,14011,a
13421,24499,a
13441,12892,a
13461,30822,a
13481,34011,a
13501,6108,a
13521,1794,a
13541,41195,a
13561,11578,a
13581,24766,a
13601,7063,a
13621,17501,a
13641,23907,a
13661,7338,a
13681,16541,a
13701,42334,a
13721,5324,a
13741,27806,a
13761,2555,a
13781,5376,a
13801,21959,a
13821,19818,a
13841,7116,a
13861,873,a
13881,33341,a
13901,677,a
13921,7965,a
13941,62,a
13961,23869,a
13981,30269,a
14001,4847,a
14021,38388,a
14041,27758,a
14061,12295,a
14081,42786,a
14101,3871,a
14121,17509,a
14141,20826,a
14161,15711,a
14181,6448,a
14201,4318,a
14221,2997,a
14241,7488,a
14261,17828,a
14281,15604,a
14301,2414,a
14321,13800,a
14341,7644,a
14361,18520,a
14381,14859,a
14401,18621,a
14421,5321,a
14441,4229,a
14461,11373,a
14481,36325,a
14501,42095,a
14521,34490,a
14541,38339,a
14561,21853,a
14581,5621,a
14601,8993,a
14621,24185,a
14641,10481,a
14661,9464,a
14681,7775,a
14701,36198,a
14721,22239,a
14741,19189,a
14761,9370,a
14781,29276,a
14801,20833,a
14821,23070,a
14841,3619,a
14861,20083,a
14881,37754,a
14901,24901,a
14921,9101,a
14941,20701,a
14961,29500,a
14981,22702,a
15001,25191,a
15021,38165,a
15041,23973,a
15061,9515,a
15081,43703,a
15101,21371,a
15121,5030,a
15141,15195,a
15161,9247,a
15181,11787,a
15201,15375,a
15221,35008,a
15241,33100,a
15261,16654,a
15281,10338,a
15301,16371,a
15321,17209,a
15341,21765,a
15361,41375,a
15381,27656,a
15401,32508,a
15421,9538,a
15441,22007,a
15461,39818,a
15481,15284,a
15501,33689,a
15521,16656,a
15541,10610,a
15561,40591,a
15581,18100,a
15601,22398,a
15621,38750,a
15641,7421,a
15661,34991,a
15681,12072,a
15701,39392,a
15721,27904,a
15741,22983,a
15761,19504,a
15781,11583,a
15801,6889,a
15821,30310,a
15841,26142,a
15861,4352,a
15881,30049,a
15901,11184,a
15921,29220,a
15941,27571,a
15961,23253,a
15981,16299,a
16001,2497,a
16021,37172,a
16041,33076,a
16061,22441,a
16081,37691,a
16101,41271,a
16121,19586,a
16141,3422,a
16161,16222,a
16181,19277,a
16201,8549,a
16221,26107,a
16241,5298,a
16261,24095,a
16281,33494,a
16301,24043,a
16321,12977,a
16341,15914,a
16361,22841,a
16381,15332,a
16401,12702,a
16421,30125,a
16441,2532,a
16461,28668,a
16481,18168,a
16501,34509,a
16521,23329,a
16541,23878,a
16561,20747,a
16581,39984,a
16601,38869,a
16621,29852,a
16641,32724,a
16661,12098,a
16681,38237,a
16701,22104,a
16721,11866,a
16741,26163,a
16761,27057,a
16781,4450,a
16801,21744,a
16821,29637,a
16841,16621,a
16861,16836,a
16881,21515,a
16901,29087,a
16921,34297,a
16941,36665,a
16961,25158,a
16981,12951,a
17001,2411,a
17021,14760,a
17041,11446,a
17061,10936,a
17081,10524,a
17101,18683,a
17121,30605,a
17141,9473,a
17161,19312,a
17181,11187,a
17201,26933,a
17221,2310,a
17241,25446,a
17261,6355,a
17281,23602,a
17301,13405,a
17321,17189,a
17341,27822,a
17361,38438,a
17381,10225,a
17401,21030,a
17421,34695,a
17441,24982,a
17461,27465,a
17481,16361,a
17501,27546,a
17521,14565,a
17541,21420,a
17561,3178,a
17581,20395,a
17601,10061,a
17621,17925,a
17641,14898,a
17661,8716,a
17681,9615,a
17701,27488,a
17721,15492,a
17741,9759,a
17761,17113,a
17781,5455,a
17801,8743,a
17821,28010,a
17841,10071,a
17861,26139,a
17881,25001,a
17901,24964,a
17921,4676,a
17941,27067,a
17961,31983,a
17981,38628,a
18001,11825,a
18021,37507,a
18041,4097,a
18061,34368,a
18081,22583,a
18101,22971,a
18121,12611,a
18141,21739,a
18161,38966,a
18181,14843,a
18201,14524,a
18221,8739,a
18241,23734,a
18261,31117,a
18281,37972,a
18301,17551,a
18321,37498,a
18341,2962,a
18361,27421,a
18381,19249,a
18401,16975,a
18421,10855,a
18441,22964,a
18461,19607,a
18481,33386,a
18501,28474,a
18521,17745,a
18541,27693,a
18561,5351,a
18581,13296,a
18601,38834,a
18621,12446,a
18641,22070,a
18661,39977,a
18681,39211,a
18701,21918,a
18721,11822,a
18741,5742,a
18761,42368,a
18781,10973,a
18801,32433,a
18821,23192,a
18841,27953,a
18861,20424,a
18881,15595,a
18901,22822,a
18921,25068,a
18941,40691,a
18961,6298,a
18981,21355,a
19001,4082,a
19021,38740,a
19041,18075,a
19061,16773,a
19081,28282,a
19101,9709,a
19121,15573,a
19141,5470,a
19161,39786,a
19181,26714,a
19201,6201,a
19221,30195,a
19241,31264,a
19261,9471,a
19281,21408,a
19301,35110,a
19321,16350,a
19341,17003,a
19361,21453,a
19381,5919,a
19401,7438,a
19421,25047,a
19441,11994,a
19461,13849,a
19481,11484,a
19501,42596,a
19521,29577,a
19541,18682,a
19561,41211,a
19581,38685,a
19601,20006,a
19621,30662,a
19641,3585,a
19661,13822,a
19681,14980,a
19701,8651,a
19721,28344,a
19741,20598,a
19761,24411,a
19781,9033,a
19801,25028,a
19821,12379,a
19841,21273,a
19861,34014,a
19881,42179,a
19901,22058,a
19921,8221,a
19941,30904,a
19961,7059,a
19981,17943,a
20001,1113,a
20021,13754,a
20041,9072,a
20061,1748,a
20081,22254,a
20101,17071,a
20121,3833,a
20141,26105,a
20161,9454,a
20181,25923,a
20201,16722,a
20221,8835,a
20241,18461,a
20261,12619,a
20281,43433,a
20301,26265,a
20321,3612,a
20341,11202,a
20361,21181,a
20381,7048,a
20401,11824,a
20421,25117,a
20441,28113,a
20461,8005,a
20481,12130,a
20501,20929,a
20521,36465,a
20541,20895,a
20561,38785,a
20581,20873,a
20601,26893,a
20621,16157,a
20641,12278,a
20661,27680,a
20681,7793,a
20701,32966,a
20721,4376,a
20741,12896,a
20761,41754,a
20781,7031,a
20801,33683,a
20821,27634,a
20841,30105,a
20861,7773,a
20881,20814,a
20901,31553,a
20921,33155,a
20941,4185,a
20961,6671,a
20981,32055,a
21001,17965,a
21021,39521,a
21041,13186,a
21061,11421,a
21081,16142,a
21101,9372,a
21121,6325,a
21141,30547,a
21161,19315,a
21181,32430,a
21201,23448,a
21221,10949,a
21241,5596,a
21261,13392,a
21281,28188,a
21301,5849,a
21321,24873,a
21341,19040,a
21361,36810,a
21381,30220,a
21401,41637,a
21421,1914,a
21441,11235,a
21461,18293,a
21481,30966,a
21501,13156,a
21521,13900,a
21541,38490,a
21561,18676,a
21581,36492,a
21601,14935,a
21621,7472,a
21641,35954,a
21661,16337,a
21681,7862,a
21701,41533,a
21721,6331,a
21741,17711,a
21761,12447,a
21781,25007,a
21801,14787,a
21821,7555,a
21841,5357,a
21861,36320,a
21881,17021,a
21901,3725,a
21921,24346,a
21941,497,a
21961,9038,a
21981,29160,a
22001,9170,a
22021,10752,a
22041,30455,a
22061,20215,a
22081,9848,a
22101,17239,a
22121,29752,a
22141,37251,a
22161,30869,a
22181,24291,a
22201,13722,a
22221,21606,a
22241,23299,a
22261,29934,a
22281,43956,a
22301,29955,a
22321,21004,a
22341,23263,a
22361,22698,a
22381,37247,a
22401,36008,a
22421,2454,a
22441,43544,a
22461,10686,a
22481,21820,a
22501,40682,a
22521,24193,a
22541,32533,a
22561,36664,a
22581,36633,a
22601,24714,a
22621,12479,a
22641,15900,a
22661,2000,a
22681,18595,a
22701,26619,a
22721,22578,a
22741,6779,a
22761,34856,a
22781,31574,a
22801,18797,a
22821,22840,a
22841,38021,a
22861,33723,a
22881,18087,a
22901,37315,a
22921,9051,a
22941,20973,a
22961,1935,a
22981,23379,a
23001,10591,a
23021,19899,a
23041,23265,a
23061,32657,a
23081,39827,a
23101,40513,a
23121,4567,a
23141,18892,a
23161,30403,a
23181,16507,a
23201,26295,a
23221,23518,a
23241,14123,a
23261,24555,a
23281,1289,a
23301,5731,a
23321,15741,a
23341,24770,a
23361,30203,a
23381,16610,a
23401,38642,a
23421,5726,a
23441,7405,a
23461,31019,a
23481,26753,a
23501,21192,a
23521,30611,a
23541,22667,a
23561,40859,a
23581,6395,a
23601,33432,a
23621,2271,a
23641,6301,a
23661,8850,a
23681,40689,a
23701,15037,a
23721,19194,a
23741,10418,a
23761,41166,a
23781,39183,a
23801,22999,a
23821,39566,a
23841,40527,a
23861,43549,a
23881,15108,a
23901,36077,a
23921,12678,a
23941,31236,a
23961,39156,a
23981,24088,a
24001,941,a
24021,3242,a
24041,8953,a
24061,33697,a
24081,37910,a
24101,37292,a
24121,23021,a
24141,24999,a
24161,30433,a
24181,16945,a
24201,32416,a
24221,5415,a
24241,29933,a
24261,34890,a
24281,24720,a
24301,15288,a
24321,37510,a
24341,9230,a
24361,31182,a
24381,8112,a
24401,18170,a
24421,18630,a
24441,16108,a
24461,37866,a
24481,29168,a
24501,9517,a
24521,17751,a
24541,28076,a
24561,26470,a
24581,26093,a
24601,24436,a
24621,28601,a
24641,3956,a
24661,25215,a
24681,35185,a
24701,30017,a
24721,39793,a
24741,20402,a
24761,26363,a
24781,31492,a
24801,26197,a
24821,15560,a
24841,33210,a
24861,35337,a
24881,38953,a
24901,24915,a
24921,12300,a
24941,23798,a
24961,40755,a
24981,16714,a
25001,35245,a
25021,6686,a
25041,29264,a
25061,43147,a
25081,12077,a
25101,36520,a
25121,17255,a
25141,4609,a
25161,31547,a
25181,17981,a
25201,6404,a
25221,32882,a
25241,6177,a
25261,33880,a
25281,14906,a
25301,16792,a
25321,4359,a
25341,42991,a
25361,40090,a
25381,34323,a
25401,11036,a
25421,40099,a
25441,25390,a
25461,15982,a
25481,37595,a
25501,24715,a
25521,43510,a
25541,23559,a
25561,23164,a
25581,24939,a
25601,17441,a
25621,28770,a
25641,31090,a
25661,31890,a
25681,21844,a
25701,15952,a
25721,30534,a
25741,10772,a
25761,18736,a
25781,37957,a
25801,19807,a
25821,21153,a
25841,25109,a
25861,35100,a
25881,15889,a
25901,13008,a
25921,39057,a
25941,6618,a
25961,12685,a
25981,24252,a
26001,22064,a
26021,18882,a
26041,5237,a
26061,22018,a
26081,25620,a
26101,30185,a
26121,27544,a
26141,22812,a
26161,22930,a
26181,27176,a
26201,30571,a
26221,36165,a
26241,35202,a
26261,14242,a
26281,39687,a
26301,24140,a
26321,35230,a
26341,39841,a
26361,35154,a
26381,24917,a
26401,21373,a
26421,27071,a
26441,31197,a
26461,32585,a
26481,25315,a
26501,18167,a
26521,16024,a
26541,34459,a
26561,19015,a
26581,14456,a
26601,11833,a
26621,29990,a
26641,13246,a
26661,30690,a
26681,12038,a
26701,35964,a
26721,16247,a
26741,26622,a
26761,31430,a
26781,31535,a
26801,31662,a
26821,38284,a
26841,27486,a
26861,40294,a
26881,34918,a
26901,40681,a
26921,21144,a
26941,28796,a
26961,17767,a
26981,18648,a
27001,28372,a
27021,16647,a
27041,9822,a
27061,30058,a
27081,14165,a
27101,18431,a
27121,20186,a
27141,28830,a
27161,27948,a
27181,21067,a
27201,14902,a
27221,23150,a
27241,36970,a
27261,21140,a
27281,33468,a
27301,29373,a
27321,19492,a
27341,27913,a
27361,28676,a
27381,31214,a
27401,11630,a
27421,28930,a
27441,9694,a
27461,27500,a
27481,28732,a
27501,26750,a
27521,39443,a
27541,22110,a
27561,15661,a
27581,5774,a
27601,42981,a
27621,17125,a
27641,17585,a
27661,18816,a
27681,43758,a
27701,39006,a
27721,40146,a
27741,24194,a
27761,33950,a
27781,13632,a
27801,10025,a
27821,30541,a
27841,19726,a
27861,23342,a
27881,35180,a
27901,42199,a
27921,36980,a
27941,13355,a
27961,15684,a
27981,14476,a
28001,27256,a
28021,41329,a
28041,41023,a
28061,9957,a
28081,19349,a
28101,37300,a
28121,22128,a
28141,27091,a
28161,40299,a
28181,34400,a
28201,23881,a
28221,15859,a
28241,33079,a
28261,41772,a
28281,23032,a
28301,30766,a
28321,22473,a
28341,17535,a
28361,29110,a
28381,18309,a
28401,24651,a
28421,36909,a
28441,29204,a
28461,22685,a
28481,26995,a
28501,28388,a
28521,16194,a
28541,14751,a
28561,37975,a
28581,31219,a
28601,29016,a
28621,26210,a
28641,23357,a
28661,30473,a
28681,12202,a
28701,39815,a
28721,26056,a
28741,5609,a
28761,19186,a
28781,41951,a
28801,14975,a
28821,29250,a
28841,13609,a
28861,20419,a
28881,29147,a
28901,22428,a
28921,7600,a
28941,26033,a
28961,38479,a
28981,23080,a
29001,32645,a
29021,22546,a
29041,14969,a
29061,21804,a
29081,6897,a
29101,20524,a
29121,14514,a
29141,12934,a
29161,22232,a
29181,3557,a
29201,22516,a
29221,39338,a
29241,19991,a
29261,26167,a
29281,3954,a
29301,20999,a
29321,3171,a
29341,27647,a
29361,14720,a
29381,11027,a
29401,12344,a
29421,15975,a
29441,22675,a
29461,8363,a
29481,1483,a
29501,15419,a
29521,17722,a
29541,39756,a
29561,11191,a
29581,21985,a
29601,27336,a
29621,22439,a
29641,29558,a
29661,9138,a
29681,41975,a
29701,8758,a
29721,24798,a
29741,13464,a
29761,16648,a
29781,18235,a
29801,33686,a
29821,26511,a
29841,21766,a
29861,38836,a
29881,31697,a
29901,12408,a
29921,39343,a
29941,15543,a
29961,31298,a
29981,38992,a
30001,26975,a
30021,30136,a
30041,32789,a
30061,24767,a
30081,24373,a
30101,28053,a
30121,31562,a
30141,9353,a
30161,36625,a
30181,40174,a
30201,33031,a
30221,17472,a
30241,27517,a
30261,37354,a
30281,24910,a
30301,40601,a
30321,18277,a
30341,22252,a
30361,23978,a
30381,37869,a
30401,7510,a
30421,39711,a
30441,17702,a
30461,20920,a
30481,28303,a
30501,19980,a
30521,39722,a
30541,26941,a
30561,2722,a
30581,36335,a
30601,27651,a
30621,21724,a
30641,11327,a
30661,17206,a
30681,36670,a
30701,28240,a
30721,26272,a
30741,27702,a
30761,41452,a
30781,33761,a
30801,14712,a
30821,28704,a
30841,43642,a
30861,34968,a
30881,13645,a
30901,24430,a
30921,32182,a
30941,21997,a
30961,39680,a
30981,26862,a
31001,30955,a
31021,37174,a
31041,34723,a
31061,32778,a
31081,34860,a
31101,20993,a
31121,36148,a
31141,16822,a
31161,27300,a
31181,10135,a
31201,38660,a
31221,14024,a
31241,27440,a
31261,14811,a
31281,20257,a
31301,31195,a
31321,43765,a
31341,42710,a
31361,41818,a
31381,24621,a
31401,40761,a
31421,36685,a
31441,21166,a
31461,36405,a
31481,33251,a
31501,16978,a
31521,34749,a
31541,3181,a
31561,23139,a
31581,12770,a
31601,24262,a
31621,20488,a
31641,36667,a
31661,11946,a
31681,29073,a
31701,43820,a
31721,23476,a
31741,14318,a
31761,14020,a
31781,10971,a
31801,40469,a
31821,38181,a
31841,18745,a
31861,24864,a
31881,29057,a
31901,25771,a
31921,25894,a
31941,5003,a
31961,40596,a
31981,22786,a
32001,11985,a
32021,15890,a
32041,28264,a
32061,27725,a
32081,30982,a
32101,25879,a
32121,33719,a
32141,20472,a
32161,11398,a
32181,24284,a
32201,5281,a
32221,27028,a
32241,39617,a
32261,14049,a
32281,12264,a
32301,39760,a
32321,32941,a
32341,20392,a
32361,25727,a
32381,16186,a
32401,37273,a
32421,25455,a
32441,37652,a
32461,30371,a
32481,36464,a
32501,21451,a
32521,19333,a
32541,35196,a
32561,27402,a
32581,10887,a
32601,9349,a
32621,24628,a
32641,7191,a
32661,29359,a
32681,34839,a
32701,22585,a
32721,5778,a
32741,42297,a
32761,18072,a
32781,32020,a
32801,25676,a
32821,33708,a
32841,32806,a
32861,42816,a
32881,37882,a
32901,27970,a
32921,35516,a
32941,21165,a
32961,19935,a
32981,38272,a
33001,40127,a
33021,34870,a
33041,41466,a
33061,30302,a
33081,27707,a
33101,38497,a
33121,32352,a
33141,27847,a
33161,40219,a
33181,19288,a
33201,24702,a
33221,20685,a
33241,33426,a
33261,35166,a
33281,1198,a
33301,32887,a
33321,25125,a
33341,31550,a
33361,32323,a
33381,37508,a
33401,29225,a
33421,13237,a
33441,26935,a
33461,20816,a
33481,42071,a
33501,43353,a
33521,41534,a
33541,34966,a
33561,27206,a
33581,42077,a
33601,27077,a
33621,18865,a
33641,11401,a
33661,38824,a
33681,13013,a
33701,38982,a
33721,26639,a
33741,25044,a
33761,25892,a
33781,27128,a
33801,27371,a
33821,34171,a
33841,27016,a
33861,43969,a
33881,39062,a
33901,22561,a
33921,36483,a
33941,29449,a
33961,30757,a
33981,35080,a
34001,43112,a
34021,22783,a
34041,7803,a
34061,25670,a
34081,31579,a
34101,23574,a
34121,29058,a
34141,21142,a
34161,43731,a
34181,33270,a
34201,36112,a
34221,34144,a
34241,28135,a
34261,21510,a
34281,20255,a
34301,42908,a
34321,36592,a
34341,40833,a
34361,18207,a
34381,36911,a
34401,30539,a
34421,32648,a
34441,10279,a
34461,6256,a
34481,31302,a
34501,10717,a
34521,15106,a
34541,22540,a
34561,34983,a
34581,26236,a
34601,14280,a
34621,27127,a
34641,8855,a
34661,24747,a
34681,41083,a
34701,17827,a
34721,16295,a
34741,28405,a
34761,35491,a
34781,38273,a
34801,25459,a
34821,41429,a
34841,37971,a
34861,32325,a
34881,10886,a
34901,25938,a
34921,14596,a
34941,17033,a
34961,20428,a
34981,40308,a
35001,41940,a
35021,28035,a
35041,40985,a
35061,29310,a
35081,31201,a
35101,37707,a
35121,41583,a
35141,19311,a
35161,28060,a
35181,21274,a
35201,20956,a
35221,38828,a
35241,38084,a
35261,30565,a
35281,35613,a
35301,8784,a
35321,39072,a
35341,27196,a
35361,18519,a
35381,23388,a
35401,32038,a
35421,39101,a
35441,34692,a
35461,30389,a
35481,33611,a
35501,41156,a
35521,24115,a
35541,38882,a
35561,32290,a
35581,42247,a
35601,35737,a
35621,22965,a
35641,32113,a
35661,15352,a
35681,36118,a
35701,29945,a
35721,6228,a
35741,36462,a
35761,42621,a
35781,25610,a
35801,26382,a
35821,32874,a
35841,14654,a
35861,29899,a
35881,32058,a
35901,33592,a
35921,27220,a
35941,31323,a
35961,19215,a
35981,13492,a
36001,22852,a
36021,10263,a
36041,25037,a
36061,23344,a
36081,19728,a
36101,28296,a
36121,38837,a
36141,13739,a
36161,42408,a
36181,23477,a
36201,25846,a
36221,42737,a
36241,19533,a
36261,42645,a
36281,40432,a
36301,38331,a
36321,25842,a
36341,41684,a
36361,33829,a
36381,21559,a
36401,23085,a
36421,17364,a
36441,40410,a
36461,19075,a
36481,33451,a
36501,41392,a
36521,27506,a
36541,38215,a
36561,15201,a
36581,28802,a
36601,38115,a
36621,41477,a
36641,32960,a
36661,24058,a
36681,7228,a
36701,27772,a
36721,33940,a
36741,23053,a
36761,6866,a
36781,33631,a
36801,38185,a
36821,36816,a
36841,35827,a
36861,32690,a
36881,40712,a
36901,35535,a
36921,33232,a
36941,15196,a
36961,24848,a
36981,38174,a
37001,19910,a
37021,19771,a
37041,40831,a
37061,14183,a
37081,22507,a
37101,38042,a
37121,7153,a
37141,38829,a
37161,28750,a
37181,31658,a
37201,23642,a
37221,42039,a
37241,32061,a
37261,29300,a
37281,28063,a
37301,28513,a
37321,25651,a
37341,38114,a
37361,35891,a
37381,20206,a
37401,28318,a
37421,29403,a
37441,2258,a
37461,35260,a
37481,29117,a
37501,40705,a
37521,26224,a
37541,43573,a
37561,22296,a
37581,39355,a
37601,26334,a
37621,29734,a
37641,24224,a
37661,34534,a
37681,42545,a
37701,29366,a
37721,22151,a
37741,35818,a
37761,36570,a
37781,33169,a
37801,22803,a
37821,43737,a
37841,23040,a
37861,37033,a
37881,33331,a
37901,15001,a
37921,40549,a
37941,29518,a
37961,38052,a
37981,21396,a
38001,39809,a
38021,34780,a
38041,26308,a
38061,43710,a
38081,34792,a
38101,32583,a
38121,31729,a
38141,37797,a
38161,38725,a
38181,23381,a
38201,25908,a
38221,22050,a
38241,18198,a
38261,21469,a
38281,5516,a
38301,34667,a
38321,23096,a
38341,7060,a
38361,31738,a
38381,40613,a
38401,15853,a
38421,28231,a
38441,40548,a
38461,34270,a
38481,19930,a
38501,29186,a
38521,38571,a
38541,25683,a
38561,35279,a
38581,30928,a
38601,32554,a
38621,34931,a
38641,35118,a
38661,40484,a
38681,42996,a
38701,38818,a
38721,29484,a
38741,42332,a
38761,39564,a
38781,43518,a
38801,24294,a
38821,42152,a
38841,29163,a
38861,24306,a
38881,25190,a
38901,38637,a
38921,39575,a
38941,39357,a
38961,3531,a
38981,27410,a
39001,42378,a
39021,32957,a
39041,37614,a
39061,35363,a
39081,13889,a
39101,36208,a
39121,22882,a
39141,33562,a
39161,31699,a
39181,39163,a
39201,41602,a
39221,29961,a
39241,32041,a
39261,34404,a
39281,16963,a
39301,43329,a
39321,20658,a
39341,22664,a
39361,38294,a
39381,40348,a
39401,24377,a
39421,36276,a
39441,41005,a
39461,37307,a
39481,38040,a
39501,33013,a
39521,30978,a
39541,33764,a
39561,32737,a
39581,22387,a
39601,37341,a
39621,42421,a
39641,31653,a
39661,40850,a
39681,34731,a
39701,42150,a
39721,13384,a
39741,35372,a
39761,43141,a
39781,30285,a
39801,41009,a
39821,19917,a
39841,40751,a
39861,27391,a
39881,43010,a
39901,43588,a
39921,38690,a
39941,30440,a
39961,27309,a
39981,35574,a
40001,33672,a
40021,35843,a
40041,37431,a
40061,41256,a
40081,35033,a
40101,39855,a
40121,39764,a
40141,29878,a
40161,27449,a
40181,33280,a
40201,35204,a
40221,43727,a
40241,31332,a
40261,37724,a
40281,36184,a
40301,31416,a
40321,36683,a
40341,35063,a
40361,43658,a
40381,42312,a
40401,41189,a
40421,40834,a
40441,33508,a
40461,33546,a
40481,33658,a
40501,30602,a
40521,37168,a
40541,27447,a
40561,35768,a
40581,38031,a
40601,7655,a
40621,29855,a
40641,43854,a
40661,40821,a
40681,39029,a
40701,37038,a
40721,28844,a
40741,38129,a
40761,41178,a
40781,35761,a
40801,29587,a
40821,37106,a
40841,39749,a
40861,24978,a
40881,26944,a
40901,24385,a
40921,42620,a
40941,30716,a
40961,24370,a
40981,26247,a
41001,43144,a
41021,32363,a
41041,14900,a
41061,43576,a
41081,41360,a
41101,40933,a
41121,41603,a
41141,40397,a
41161,34274,a
41181,34670,a
41201,21712,a
41221,38197,a
41241,29930,a
41261,37423,a
41281,34359,a
41301,31178,a
41321,33454,a
41341,35845,a
41361,40869,a
41381,22458,a
41401,37557,a
41421,32226,a
41441,32070,a
41461,29180,a
41481,30803,a
41501,20872,a
41521,32895,a
41541,43037,a
41561,39810,a
41581,21280,a
41601,30633,a
41621,38565,a
41641,22170,a
41661,39456,a
41681,22460,a
41701,43855,a
41721,41250,a
41741,35089,a
41761,36869,a
41781,8188,a
41801,43953,a
41821,42171,a
41841,27468,a
41861,38148,a
41881,32611,a
41901,39138,a
41921,6219,a
41941,31978,a
41961,40713,a
41981,21514,a
42001,41815,a
42021,43682,a
42041,30976,a
42061,30428,a
42081,39887,a
42101,41942,a
42121,32493,a
42141,41446,a
42161,31076,a
42181,41035,a
42201,26918,a
42221,41279,a
42241,42637,a
42261,38189,a
42281,37946,a
42301,42195,a
42321,33360,a
42341,43732,a
42361,43939,a
42381,34492,a
42401,38065,a
42421,34557,a
42441,39303,a
42461,34718,a
42481,41147,a
42501,38287,a
42521,39723,a
42541,41969,a
42561,33540,a
42581,41994,a
42601,32169,a
42621,34267,a
42641,35392,a
42661,34874,a
42681,42726,a
42701,41802,a
42721,26248,a
42741,43775,a
42761,36969,a
42781,33755,a
42801,42027,a
42821,43641,a
42841,40339,a
42861,41788,a
42881,34218,a
42901,27136,a
42921,22879,a
42941,30444,a
42961,40492,a
42981,39111,a
43001,39295,a
43021,38418,a
43041,37298,a
43061,29705,a
43081,37961,a
43101,40266,a
43121,36461,a
43141,32431,a
43161,40000,a
43181,40140,a
43201,33113,a
43221,42876,a
43241,43910,a
43261,33617,a
43281,34136,a
43301,37744,a
43321,41314,a
43341,35517,a
43361,36675,a
43381,43565,a
43401,40536,a
43421,32798,a
43441,31860,a
43461,29528,a
43481,43868,a
43501,36519,a
43521,41061,a
43541,40389,a
43561,43644,a
43581,38232,a
43601,43467,a
43621,43805,a
43641,30981,a
43661,39332,a
43681,42364,a
43701,40785,a
43721,31017,a
43741,42787,a
43761,32841,a
43781,34961,a
43801,39016,a
43821,36423,a
43841,41299,a
43861,37544,a
43881,33674,a
43901,42069,a
43921,43815,a
43941,34751,a
43961,42833,a
43981,43802,a


==> fig/data/rank/lpd_cor.txt <==
x,y,label
1,5616,a
11,11427,a
21,6135,a
31,10977,a
41,1477,a
51,2542,a
61,15198,a
71,19770,a
81,156,a
91,15722,a
101,23767,a
111,14540,a
121,764,a
131,31562,a
141,525,a
151,357,a
161,5489,a
171,50,a
181,35409,a
191,13283,a
201,3133,a
211,1736,a
221,29406,a
231,7507,a
241,2206,a
251,10994,a
261,12654,a
271,5857,a
281,7777,a
291,1970,a
301,7192,a
311,1168,a
321,3181,a
331,20276,a
341,12828,a
351,8510,a
361,5670,a
371,9434,a
381,12776,a
391,12664,a
401,6918,a
411,5582,a
421,4040,a
431,6529,a
441,300,a
451,12002,a
461,15443,a
471,14247,a
481,1454,a
491,6259,a
501,7925,a
511,5010,a
521,4916,a
531,16257,a
541,4190,a
551,6758,a
561,17231,a
571,24671,a
581,7414,a
591,31844,a
601,369,a
611,13369,a
621,3227,a
631,463,a
641,12959,a
651,14009,a
661,19985,a
671,17168,a
681,16967,a
691,8438,a
701,6381,a
711,6939,a
721,29657,a
731,5096,a
741,3884,a
751,23472,a
761,8980,a
771,23471,a
781,1674,a
791,16883,a
801,32,a
811,12222,a
821,5495,a
831,4849,a
841,18071,a
851,28986,a
861,6812,a
871,654,a
881,20928,a
891,2768,a
901,16260,a
911,10393,a
921,15292,a
931,11438,a
941,10890,a
951,22977,a
961,1083,a
971,9138,a
981,4444,a
991,15701,a
1001,17382,a
1011,1943,a
1021,878,a
1031,4572,a
1041,1766,a
1051,9864,a
1061,13629,a
1071,13630,a
1081,4509,a
1091,8469,a
1101,1007,a
1111,19671,a
1121,6010,a
1131,24225,a
1141,11744,a
1151,14424,a
1161,6642,a
1171,4633,a
1181,19080,a
1191,9091,a
1201,14968,a
1211,1014,a
1221,11611,a
1231,553,a
1241,7461,a
1251,21069,a
1261,9325,a
1271,22911,a
1281,10879,a
1291,5277,a
1301,5869,a
1311,10290,a
1321,6276,a
1331,39580,a
1341,12306,a
1351,11596,a
1361,29410,a
1371,9984,a
1381,4937,a
1391,11887,a
1401,23673,a
1411,2785,a
1421,11500,a
1431,18200,a
1441,22454,a
1451,16870,a
1461,12911,a
1471,13794,a
1481,15758,a
1491,1551,a
1501,2820,a
1511,1406,a
1521,2350,a
1531,2146,a
1541,508,a
1551,988,a
1561,2854,a
1571,3565,a
1581,14259,a
1591,9360,a
1601,7595,a
1611,28380,a
1621,17580,a
1631,3032,a
1641,1126,a
1651,13791,a
1661,13262,a
1671,4417,a
1681,4837,a
1691,1692,a
1701,28896,a
1711,15711,a
1721,11239,a
1731,4715,a
1741,10967,a
1751,4014,a
1761,2010,a
1771,1837,a
1781,3335,a
1791,27791,a
1801,16246,a
1811,25995,a
1821,2270,a
1831,6742,a
1841,22300,a
1851,15610,a
1861,10772,a
1871,24902,a
1881,21200,a
1891,3261,a
1901,14291,a
1911,2203,a
1921,25136,a
1931,8065,a
1941,1529,a
1951,9246,a
1961,8176,a
1971,1184,a
1981,3230,a
1991,11835,a
2001,20078,a
2011,20875,a
2021,12968,a
2031,11152,a
2041,15134,a
2051,8041,a
2061,1426,a
2071,12538,a
2081,3464,a
2091,23602,a
2101,3026,a
2111,8727,a
2121,1030,a
2131,1307,a
2141,21721,a
2151,13452,a
2161,3834,a
2171,19350,a
2181,458,a
2191,3037,a
2201,4304,a
2211,3671,a
2221,3012,a
2231,1923,a
2241,19903,a
2251,14983,a
2261,11200,a
2271,3996,a
2281,35074,a
2291,5205,a
2301,28881,a
2311,23355,a
2321,28970,a
2331,15916,a
2341,7196,a
2351,6980,a
2361,2830,a
2371,20631,a
2381,13671,a
2391,4144,a
2401,4017,a
2411,17222,a
2421,16711,a
2431,6957,a
2441,8209,a
2451,13117,a
2461,1598,a
2471,24502,a
2481,1654,a
2491,15712,a
2501,10637,a
2511,21612,a
2521,14301,a
2531,30220,a
2541,35176,a
2551,6033,a
2561,7053,a
2571,2087,a
2581,5912,a
2591,9144,a
2601,8169,a
2611,30671,a
2621,23231,a
2631,248,a
2641,14719,a
2651,23014,a
2661,3509,a
2671,5261,a
2681,19627,a
2691,19289,a
2701,8341,a
2711,903,a
2721,869,a
2731,5394,a
2741,15250,a
2751,1532,a
2761,3122,a
2771,15558,a
2781,19198,a
2791,30088,a
2801,12466,a
2811,1792,a
2821,10891,a
2831,7337,a
2841,10455,a
2851,2007,a
2861,13273,a
2871,231,a
2881,12505,a
2891,11753,a
2901,4480,a
2911,42097,a
2921,23415,a
2931,29015,a
2941,21883,a
2951,26500,a
2961,7347,a
2971,14759,a
2981,21180,a
2991,20991,a
3001,10726,a
3011,442,a
3021,1231,a
3031,7537,a
3041,13711,a
3051,15963,a
3061,20432,a
3071,10099,a
3081,11325,a
3091,10169,a
3101,22749,a
3111,14954,a
3121,6384,a
3131,7018,a
3141,25134,a
3151,5910,a
3161,14669,a
3171,1369,a
3181,16186,a
3191,9039,a
3201,4378,a
3211,1431,a
3221,14348,a
3231,20643,a
3241,22922,a
3251,17826,a
3261,26606,a
3271,30269,a
3281,4582,a
3291,6996,a
3301,398,a
3311,5483,a
3321,17777,a
3331,4965,a
3341,1566,a
3351,14155,a
3361,30932,a
3371,12695,a
3381,32027,a
3391,276,a
3401,6634,a
3411,1655,a
3421,5970,a
3431,5897,a
3441,283,a
3451,13838,a
3461,25828,a
3471,1446,a
3481,27899,a
3491,11589,a
3501,4795,a
3511,6540,a
3521,1365,a
3531,5882,a
3541,5916,a
3551,27653,a
3561,8569,a
3571,14088,a
3581,6159,a
3591,23819,a
3601,8477,a
3611,7280,a
3621,11087,a
3631,15046,a
3641,1259,a
3651,10086,a
3661,12473,a
3671,19058,a
3681,13164,a
3691,8147,a
3701,18328,a
3711,14026,a
3721,13846,a
3731,1173,a
3741,10234,a
3751,975,a
3761,31063,a
3771,9720,a
3781,16000,a
3791,16592,a
3801,796,a
3811,11918,a
3821,3289,a
3831,5404,a
3841,989,a
3851,3076,a
3861,9676,a
3871,36123,a
3881,14408,a
3891,7727,a
3901,7613,a
3911,235,a
3921,9717,a
3931,834,a
3941,12844,a
3951,10204,a
3961,8843,a
3971,19545,a
3981,42850,a
3991,10576,a
4001,16704,a
4011,30003,a
4021,15332,a
4031,32633,a
4041,2400,a
4051,13002,a
4061,2045,a
4071,2217,a
4081,19779,a
4091,37628,a
4101,192,a
4111,33779,a
4121,4173,a
4131,6432,a
4141,9479,a
4151,3389,a
4161,24069,a
4171,3199,a
4181,12461,a
4191,14971,a
4201,21963,a
4211,4007,a
4221,15082,a
4231,12612,a
4241,6464,a
4251,37683,a
4261,8080,a
4271,6303,a
4281,15472,a
4291,6562,a
4301,16032,a
4311,2462,a
4321,1331,a
4331,5845,a
4341,1199,a
4351,9342,a
4361,22592,a
4371,7110,a
4381,2445,a
4391,18591,a
4401,15707,a
4411,10046,a
4421,8498,a
4431,12061,a
4441,423,a
4451,33068,a
4461,5607,a
4471,16579,a
4481,990,a
4491,26260,a
4501,26722,a
4511,21988,a
4521,4912,a
4531,30777,a
4541,22615,a
4551,1606,a
4561,11380,a
4571,721,a
4581,29011,a
4591,9458,a
4601,27357,a
4611,32367,a
4621,502,a
4631,9074,a
4641,4638,a
4651,4383,a
4661,13413,a
4671,21582,a
4681,34656,a
4691,7447,a
4701,17456,a
4711,6739,a
4721,17868,a
4731,30381,a
4741,4854,a
4751,12409,a
4761,8825,a
4771,16471,a
4781,17687,a
4791,21946,a
4801,11662,a
4811,8492,a
4821,3775,a
4831,8685,a
4841,7893,a
4851,3540,a
4861,11417,a
4871,25634,a
4881,4079,a
4891,23199,a
4901,737,a
4911,7926,a
4921,21265,a
4931,7375,a
4941,2452,a
4951,22703,a
4961,3714,a
4971,7630,a
4981,21739,a
4991,1024,a
5001,13245,a
5011,11869,a
5021,29411,a
5031,1013,a
5041,797,a
5051,11119,a
5061,12228,a
5071,4712,a
5081,3488,a
5091,18474,a
5101,10602,a
5111,26019,a
5121,8048,a
5131,34853,a
5141,35667,a
5151,12065,a
5161,18281,a
5171,8829,a
5181,954,a
5191,32256,a
5201,8015,a
5211,30252,a
5221,14181,a
5231,3298,a
5241,25330,a
5251,18921,a
5261,8473,a
5271,29078,a
5281,20182,a
5291,12642,a
5301,18183,a
5311,16097,a
5321,1059,a
5331,29793,a
5341,13441,a
5351,2393,a
5361,12932,a
5371,30553,a
5381,12260,a
5391,151,a
5401,15102,a
5411,27228,a
5421,11062,a
5431,25846,a
5441,29206,a
5451,26543,a
5461,8949,a
5471,15762,a
5481,13993,a
5491,3888,a
5501,26164,a
5511,28989,a
5521,26467,a
5531,6310,a
5541,15400,a
5551,33688,a
5561,27687,a
5571,16594,a
5581,5018,a
5591,14067,a
5601,25102,a
5611,11332,a
5621,5110,a
5631,12539,a
5641,5587,a
5651,9173,a
5661,931,a
5671,35697,a
5681,7596,a
5691,3585,a
5701,9534,a
5711,14752,a
5721,8319,a
5731,1705,a
5741,11856,a
5751,3083,a
5761,19668,a
5771,8951,a
5781,153,a
5791,23496,a
5801,3045,a
5811,11280,a
5821,11099,a
5831,757,a
5841,21722,a
5851,9387,a
5861,40119,a
5871,21869,a
5881,17889,a
5891,23238,a
5901,24933,a
5911,19003,a
5921,6099,a
5931,23823,a
5941,7455,a
5951,16438,a
5961,5128,a
5971,3728,a
5981,11558,a
5991,4454,a
6001,3739,a
6011,5580,a
6021,14296,a
6031,12172,a
6041,2973,a
6051,37266,a
6061,1329,a
6071,11297,a
6081,17476,a
6091,9158,a
6101,5767,a
6111,22393,a
6121,1027,a
6131,11274,a
6141,26039,a
6151,4414,a
6161,30675,a
6171,21332,a
6181,33071,a
6191,13553,a
6201,11295,a
6211,14544,a
6221,12626,a
6231,14561,a
6241,8314,a
6251,5541,a
6261,28898,a
6271,9050,a
6281,13921,a
6291,33202,a
6301,7107,a
6311,29736,a
6321,14441,a
6331,8107,a
6341,14327,a
6351,1395,a
6361,16147,a
6371,25441,a
6381,21747,a
6391,29942,a
6401,1436,a
6411,30226,a
6421,17058,a
6431,9918,a
6441,14199,a
6451,10166,a
6461,10063,a
6471,14209,a
6481,25894,a
6491,5694,a
6501,9494,a
6511,23348,a
6521,14665,a
6531,14478,a
6541,2410,a
6551,3508,a
6561,3485,a
6571,3394,a
6581,8593,a
6591,479,a
6601,6140,a
6611,4281,a
6621,16418,a
6631,10472,a
6641,1629,a
6651,31217,a
6661,18749,a
6671,11243,a
6681,779,a
6691,20467,a
6701,205,a
6711,21279,a
6721,5747,a
6731,21416,a
6741,12007,a
6751,30733,a
6761,14516,a
6771,8872,a
6781,10517,a
6791,18353,a
6801,17185,a
6811,7356,a
6821,30721,a
6831,2058,a
6841,14439,a
6851,24994,a
6861,27406,a
6871,27394,a
6881,19883,a
6891,38590,a
6901,15273,a
6911,17403,a
6921,7382,a
6931,3983,a
6941,28846,a
6951,4643,a
6961,4558,a
6971,3604,a
6981,18675,a
6991,12289,a
7001,9624,a
7011,28676,a
7021,13663,a
7031,8067,a
7041,19410,a
7051,3770,a
7061,34141,a
7071,4119,a
7081,8228,a
7091,16156,a
7101,8356,a
7111,19217,a
7121,4314,a
7131,7789,a
7141,10946,a
7151,34250,a
7161,4982,a
7171,7431,a
7181,8312,a
7191,16173,a
7201,7132,a
7211,30197,a
7221,2522,a
7231,14844,a
7241,20646,a
7251,17145,a
7261,17541,a
7271,19032,a
7281,19031,a
7291,8070,a
7301,17809,a
7311,32934,a
7321,4716,a
7331,9652,a
7341,32071,a
7351,20208,a
7361,10332,a
7371,3970,a
7381,17609,a
7391,25049,a
7401,8426,a
7411,28068,a
7421,4113,a
7431,9446,a
7441,20598,a
7451,12877,a
7461,23526,a
7471,10846,a
7481,6893,a
7491,10285,a
7501,998,a
7511,9495,a
7521,14841,a
7531,27846,a
7541,13977,a
7551,24145,a
7561,18945,a
7571,9456,a
7581,1912,a
7591,22865,a
7601,10207,a
7611,27711,a
7621,3673,a
7631,15867,a
7641,8407,a
7651,17062,a
7661,16020,a
7671,11557,a
7681,4022,a
7691,24953,a
7701,23497,a
7711,27410,a
7721,29765,a
7731,14465,a
7741,16370,a
7751,16717,a
7761,21082,a
7771,19908,a
7781,26023,a
7791,10931,a
7801,9399,a
7811,15956,a
7821,33924,a
7831,10579,a
7841,25719,a
7851,13101,a
7861,6158,a
7871,29911,a
7881,17619,a
7891,15536,a
7901,12495,a
7911,22038,a
7921,3701,a
7931,15280,a
7941,9962,a
7951,14004,a
7961,15409,a
7971,32110,a
7981,28882,a
7991,10968,a
8001,28001,a
8011,16905,a
8021,9184,a
8031,15929,a
8041,3280,a
8051,6506,a
8061,1767,a
8071,4353,a
8081,28298,a
8091,17713,a
8101,11881,a
8111,12963,a
8121,22962,a
8131,19924,a
8141,27989,a
8151,15975,a
8161,12225,a
8171,41694,a
8181,5305,a
8191,14565,a
8201,8587,a
8211,21720,a
8221,8885,a
8231,18362,a
8241,891,a
8251,515,a
8261,4767,a
8271,36714,a
8281,9480,a
8291,335,a
8301,24349,a
8311,13716,a
8321,19878,a
8331,5707,a
8341,6811,a
8351,20247,a
8361,9731,a
8371,13498,a
8381,22518,a
8391,3851,a
8401,11090,a
8411,6919,a
8421,4392,a
8431,17882,a
8441,7070,a
8451,919,a
8461,5617,a
8471,21448,a
8481,13761,a
8491,21314,a
8501,24683,a
8511,10876,a
8521,3553,a
8531,25817,a
8541,5181,a
8551,24136,a
8561,34436,a
8571,3615,a
8581,22096,a
8591,9112,a
8601,184,a
8611,6671,a
8621,41217,a
8631,36317,a
8641,7402,a
8651,18282,a
8661,21110,a
8671,18185,a
8681,14251,a
8691,12688,a
8701,22239,a
8711,13155,a
8721,37436,a
8731,29160,a
8741,11511,a
8751,26777,a
8761,3771,a
8771,13946,a
8781,17788,a
8791,8187,a
8801,13548,a
8811,2364,a
8821,16037,a
8831,22817,a
8841,15311,a
8851,20192,a
8861,23232,a
8871,17463,a
8881,29297,a
8891,29775,a
8901,24303,a
8911,8812,a
8921,21856,a
8931,1300,a
8941,14241,a
8951,6985,a
8961,5875,a
8971,32184,a
8981,18854,a
8991,27209,a
9001,36221,a
9011,11776,a
9021,20592,a
9031,5429,a
9041,24258,a
9051,23254,a
9061,37531,a
9071,5466,a
9081,2285,a
9091,14021,a
9101,28160,a
9111,5929,a
9121,23719,a
9131,16929,a
9141,18586,a
9151,32749,a
9161,26697,a
9171,30889,a
9181,15241,a
9191,21667,a
9201,19907,a
9211,636,a
9221,1475,a
9231,11120,a
9241,20647,a
9251,25584,a
9261,14631,a
9271,14207,a
9281,37229,a
9291,4220,a
9301,28828,a
9311,9304,a
9321,25571,a
9331,13933,a
9341,5268,a
9351,22414,a
9361,9626,a
9371,7557,a
9381,23257,a
9391,20496,a
9401,9912,a
9411,31269,a
9421,7935,a
9431,16857,a
9441,3661,a
9451,15068,a
9461,17201,a
9471,21604,a
9481,30039,a
9491,15491,a
9501,14722,a
9511,5464,a
9521,1924,a
9531,4840,a
9541,15094,a
9551,38215,a
9561,13841,a
9571,31358,a
9581,984,a
9591,28781,a
9601,26661,a
9611,13544,a
9621,7687,a
9631,9226,a
9641,3365,a
9651,7398,a
9661,2377,a
9671,7787,a
9681,4548,a
9691,15984,a
9701,22466,a
9711,4929,a
9721,21631,a
9731,16695,a
9741,3454,a
9751,25780,a
9761,10518,a
9771,9750,a
9781,10689,a
9791,25176,a
9801,35947,a
9811,5601,a
9821,3686,a
9831,11060,a
9841,24150,a
9851,7292,a
9861,29063,a
9871,6774,a
9881,30844,a
9891,12974,a
9901,13480,a
9911,26674,a
9921,647,a
9931,23993,a
9941,2698,a
9951,14775,a
9961,13665,a
9971,14388,a
9981,7721,a
9991,13278,a
10001,1213,a
10011,36728,a
10021,19977,a
10031,25939,a
10041,11000,a
10051,18253,a
10061,2397,a
10071,5190,a
10081,4674,a
10091,20418,a
10101,22168,a
10111,25087,a
10121,30710,a
10131,25376,a
10141,9855,a
10151,13293,a
10161,12134,a
10171,16310,a
10181,9766,a
10191,30730,a
10201,6465,a
10211,12421,a
10221,19068,a
10231,14600,a
10241,6652,a
10251,24091,a
10261,5964,a
10271,456,a
10281,12533,a
10291,6868,a
10301,15725,a
10311,22064,a
10321,14324,a
10331,11170,a
10341,26914,a
10351,10595,a
10361,11928,a
10371,33085,a
10381,4947,a
10391,5536,a
10401,32213,a
10411,13389,a
10421,21640,a
10431,13695,a
10441,8774,a
10451,39102,a
10461,39575,a
10471,11780,a
10481,30146,a
10491,4461,a
10501,2508,a
10511,12628,a
10521,33134,a
10531,20173,a
10541,19729,a
10551,26183,a
10561,19387,a
10571,9575,a
10581,12509,a
10591,10162,a
10601,3632,a
10611,10943,a
10621,19890,a
10631,804,a
10641,18036,a
10651,25643,a
10661,11830,a
10671,27550,a
10681,26784,a
10691,21459,a
10701,15272,a
10711,23318,a
10721,15801,a
10731,22937,a
10741,14271,a
10751,11206,a
10761,27574,a
10771,12008,a
10781,16294,a
10791,22328,a
10801,29173,a
10811,4291,a
10821,1676,a
10831,7639,a
10841,14702,a
10851,21458,a
10861,8035,a
10871,15453,a
10881,8322,a
10891,28369,a
10901,4827,a
10911,27776,a
10921,12485,a
10931,406,a
10941,25010,a
10951,7147,a
10961,29099,a
10971,21174,a
10981,7498,a
10991,13857,a
11001,16504,a
11011,29383,a
11021,29585,a
11031,36292,a
11041,27122,a
11051,33566,a
11061,9715,a
11071,29490,a
11081,10711,a
11091,25030,a
11101,8626,a
11111,4478,a
11121,1835,a
11131,18136,a
11141,23398,a
11151,11540,a
11161,16897,a
11171,12478,a
11181,15993,a
11191,22110,a
11201,13587,a
11211,3527,a
11221,7941,a
11231,30936,a
11241,12046,a
11251,13924,a
11261,27928,a
11271,1155,a
11281,26516,a
11291,13682,a
11301,30158,a
11311,12564,a
11321,26992,a
11331,23161,a
11341,28135,a
11351,1241,a
11361,1737,a
11371,1359,a
11381,14382,a
11391,22345,a
11401,12151,a
11411,10582,a
11421,26934,a
11431,30589,a
11441,2521,a
11451,4994,a
11461,27096,a
11471,580,a
11481,29086,a
11491,8667,a
11501,29920,a
11511,36906,a
11521,17472,a
11531,22216,a
11541,17376,a
11551,25825,a
11561,16045,a
11571,35723,a
11581,29179,a
11591,27565,a
11601,16620,a
11611,28340,a
11621,22267,a
11631,14586,a
11641,14862,a
11651,25582,a
11661,12571,a
11671,31820,a
11681,22873,a
11691,5867,a
11701,29910,a
11711,15154,a
11721,20103,a
11731,10192,a
11741,19243,a
11751,11279,a
11761,9632,a
11771,15682,a
11781,32951,a
11791,5210,a
11801,18364,a
11811,22349,a
11821,28533,a
11831,14781,a
11841,1396,a
11851,13253,a
11861,9358,a
11871,26341,a
11881,368,a
11891,35175,a
11901,12440,a
11911,18718,a
11921,14801,a
11931,28719,a
11941,38306,a
11951,17066,a
11961,25231,a
11971,10453,a
11981,9615,a
11991,27983,a
12001,28683,a
12011,8704,a
12021,23846,a
12031,31134,a
12041,18400,a
12051,7407,a
12061,6394,a
12071,11251,a
12081,16430,a
12091,32315,a
12101,14132,a
12111,30449,a
12121,10790,a
12131,28153,a
12141,5650,a
12151,25201,a
12161,21202,a
12171,11790,a
12181,14489,a
12191,12434,a
12201,7517,a
12211,14934,a
12221,6743,a
12231,3817,a
12241,6347,a
12251,4719,a
12261,10566,a
12271,38156,a
12281,819,a
12291,32243,a
12301,22626,a
12311,15109,a
12321,17061,a
12331,21159,a
12341,22731,a
12351,24064,a
12361,39841,a
12371,18641,a
12381,10802,a
12391,32074,a
12401,15786,a
12411,24884,a
12421,16983,a
12431,26066,a
12441,22636,a
12451,24070,a
12461,32770,a
12471,7005,a
12481,26786,a
12491,26146,a
12501,24521,a
12511,419,a
12521,2806,a
12531,12574,a
12541,26442,a
12551,37022,a
12561,19518,a
12571,21779,a
12581,19869,a
12591,24596,a
12601,11422,a
12611,11751,a
12621,14888,a
12631,427,a
12641,24447,a
12651,28952,a
12661,23941,a
12671,26058,a
12681,33486,a
12691,33401,a
12701,2386,a
12711,11897,a
12721,838,a
12731,6266,a
12741,1732,a
12751,31750,a
12761,21409,a
12771,10391,a
12781,21,a
12791,3318,a
12801,6888,a
12811,19828,a
12821,29646,a
12831,14351,a
12841,28577,a
12851,20397,a
12861,24604,a
12871,6779,a
12881,29204,a
12891,1481,a
12901,5051,a
12911,18815,a
12921,10026,a
12931,17438,a
12941,18422,a
12951,11300,a
12961,15874,a
12971,20414,a
12981,11053,a
12991,18915,a
13001,33009,a
13011,193,a
13021,23677,a
13031,29183,a
13041,13509,a
13051,5658,a
13061,22949,a
13071,15301,a
13081,9115,a
13091,3600,a
13101,16201,a
13111,4252,a
13121,36089,a
13131,20074,a
13141,14610,a
13151,13497,a
13161,23607,a
13171,9816,a
13181,24156,a
13191,10239,a
13201,6783,a
13211,3470,a
13221,11282,a
13231,36231,a
13241,27613,a
13251,24617,a
13261,1860,a
13271,1008,a
13281,16824,a
13291,14082,a
13301,10808,a
13311,6065,a
13321,28037,a
13331,4150,a
13341,27718,a
13351,14630,a
13361,37528,a
13371,30898,a
13381,22644,a
13391,23125,a
13401,4387,a
13411,4841,a
13421,14121,a
13431,17025,a
13441,36014,a
13451,5814,a
13461,2008,a
13471,33786,a
13481,36524,a
13491,6649,a
13501,27202,a
13511,18757,a
13521,19155,a
13531,7001,a
13541,15137,a
13551,17191,a
13561,12493,a
13571,10764,a
13581,12264,a
13591,12353,a
13601,21472,a
13611,3908,a
13621,6800,a
13631,31753,a
13641,12345,a
13651,1533,a
13661,6113,a
13671,29540,a
13681,21219,a
13691,37151,a
13701,14277,a
13711,41767,a
13721,23855,a
13731,21419,a
13741,33282,a
13751,10916,a
13761,21625,a
13771,8273,a
13781,20010,a
13791,25278,a
13801,875,a
13811,20118,a
13821,15180,a
13831,2792,a
13841,37001,a
13851,38678,a
13861,36425,a
13871,6844,a
13881,29437,a
13891,2775,a
13901,3855,a
13911,28044,a
13921,5437,a
13931,16715,a
13941,11750,a
13951,6781,a
13961,13965,a
13971,5654,a
13981,31177,a
13991,955,a
14001,38286,a
14011,6584,a
14021,17183,a
14031,22899,a
14041,36122,a
14051,38799,a
14061,14671,a
14071,6708,a
14081,25580,a
14091,20072,a
14101,604,a
14111,7355,a
14121,33012,a
14131,6598,a
14141,1135,a
14151,36589,a
14161,14239,a
14171,13566,a
14181,8245,a
14191,9668,a
14201,7685,a
14211,31288,a
14221,31132,a
14231,24029,a
14241,28017,a
14251,25898,a
14261,35454,a
14271,6526,a
14281,3062,a
14291,7541,a
14301,8891,a
14311,18371,a
14321,26821,a
14331,722,a
14341,26895,a
14351,17258,a
14361,23166,a
14371,4678,a
14381,13208,a
14391,40174,a
14401,4152,a
14411,15751,a
14421,4528,a
14431,35274,a
14441,3522,a
14451,9913,a
14461,950,a
14471,37126,a
14481,2254,a
14491,16733,a
14501,13150,a
14511,299,a
14521,33386,a
14531,32028,a
14541,25309,a
14551,2211,a
14561,2073,a
14571,31227,a
14581,40131,a
14591,17594,a
14601,1893,a
14611,28901,a
14621,26921,a
14631,18411,a
14641,33165,a
14651,29522,a
14661,8226,a
14671,15966,a
14681,24012,a
14691,16544,a
14701,35699,a
14711,22198,a
14721,34830,a
14731,18876,a
14741,6872,a
14751,9255,a
14761,33509,a
14771,20281,a
14781,2789,a
14791,13649,a
14801,7637,a
14811,26124,a
14821,26700,a
14831,8912,a
14841,4004,a
14851,19321,a
14861,12924,a
14871,7763,a
14881,13949,a
14891,11706,a
14901,960,a
14911,10249,a
14921,22017,a
14931,18975,a
14941,23131,a
14951,18460,a
14961,36673,a
14971,3282,a
14981,18858,a
14991,33617,a
15001,37505,a
15011,20127,a
15021,37794,a
15031,4313,a
15041,28042,a
15051,21062,a
15061,1228,a
15071,22740,a
15081,27637,a
15091,26937,a
15101,34152,a
15111,10043,a
15121,27705,a
15131,11988,a
15141,24793,a
15151,14338,a
15161,10817,a
15171,13133,a
15181,9832,a
15191,15418,a
15201,15179,a
15211,3514,a
15221,20322,a
15231,29138,a
15241,27044,a
15251,14119,a
15261,10056,a
15271,18809,a
15281,10344,a
15291,19647,a
15301,37170,a
15311,25369,a
15321,3391,a
15331,20094,a
15341,2443,a
15351,19622,a
15361,8813,a
15371,9584,a
15381,28711,a
15391,27534,a
15401,7901,a
15411,13120,a
15421,15763,a
15431,3401,a
15441,38405,a
15451,28977,a
15461,31922,a
15471,27364,a
15481,36910,a
15491,14879,a
15501,17626,a
15511,33613,a
15521,27503,a
15531,27225,a
15541,28626,a
15551,11971,a
15561,21583,a
15571,13832,a
15581,186,a
15591,16074,a
15601,7646,a
15611,4810,a
15621,970,a
15631,27623,a
15641,17467,a
15651,20242,a
15661,25147,a
15671,20085,a
15681,30949,a
15691,28587,a
15701,4066,a
15711,17683,a
15721,7636,a
15731,18471,a
15741,34703,a
15751,9734,a
15761,21235,a
15771,13950,a
15781,29842,a
15791,21480,a
15801,31205,a
15811,22358,a
15821,26508,a
15831,33886,a
15841,40876,a
15851,5287,a
15861,6062,a
15871,33963,a
15881,19873,a
15891,22859,a
15901,12846,a
15911,15045,a
15921,20597,a
15931,22654,a
15941,13322,a
15951,19324,a
15961,24748,a
15971,14817,a
15981,30275,a
15991,5125,a
16001,25398,a
16011,33891,a
16021,16709,a
16031,8776,a
16041,6085,a
16051,25040,a
16061,31057,a
16071,21044,a
16081,26235,a
16091,19599,a
16101,8568,a
16111,19029,a
16121,42285,a
16131,37067,a
16141,14773,a
16151,4334,a
16161,5468,a
16171,24474,a
16181,14313,a
16191,16651,a
16201,6319,a
16211,9500,a
16221,7283,a
16231,7696,a
16241,26774,a
16251,26896,a
16261,2274,a
16271,2881,a
16281,25246,a
16291,8897,a
16301,33717,a
16311,16489,a
16321,9646,a
16331,12737,a
16341,17102,a
16351,25696,a
16361,4076,a
16371,27615,a
16381,19789,a
16391,14938,a
16401,7040,a
16411,23699,a
16421,28021,a
16431,25675,a
16441,19422,a
16451,34049,a
16461,5435,a
16471,24398,a
16481,12971,a
16491,32225,a
16501,22828,a
16511,20287,a
16521,3916,a
16531,22882,a
16541,14180,a
16551,4778,a
16561,689,a
16571,23937,a
16581,33131,a
16591,9239,a
16601,2711,a
16611,20702,a
16621,6981,a
16631,23619,a
16641,8424,a
16651,13378,a
16661,731,a
16671,17130,a
16681,4711,a
16691,10944,a
16701,15540,a
16711,20863,a
16721,35304,a
16731,14576,a
16741,20412,a
16751,23558,a
16761,22036,a
16771,16918,a
16781,22013,a
16791,24759,a
16801,31071,a
16811,30679,a
16821,18852,a
16831,22706,a
16841,12665,a
16851,19063,a
16861,19420,a
16871,3100,a
16881,32685,a
16891,29945,a
16901,38679,a
16911,14739,a
16921,749,a
16931,25215,a
16941,17474,a
16951,43034,a
16961,16269,a
16971,5391,a
16981,33231,a
16991,13508,a
17001,21474,a
17011,26323,a
17021,22479,a
17031,3072,a
17041,24988,a
17051,34745,a
17061,4993,a
17071,23633,a
17081,3501,a
17091,25005,a
17101,33445,a
17111,7861,a
17121,32717,a
17131,27697,a
17141,12203,a
17151,27809,a
17161,18655,a
17171,2170,a
17181,11434,a
17191,493,a
17201,2984,a
17211,23503,a
17221,1383,a
17231,21212,a
17241,25845,a
17251,16801,a
17261,37234,a
17271,6802,a
17281,15547,a
17291,30676,a
17301,15505,a
17311,18192,a
17321,16846,a
17331,634,a
17341,18107,a
17351,6978,a
17361,26018,a
17371,10544,a
17381,2029,a
17391,22071,a
17401,10106,a
17411,6507,a
17421,7878,a
17431,9586,a
17441,32500,a
17451,28431,a
17461,5520,a
17471,12900,a
17481,9401,a
17491,2537,a
17501,20820,a
17511,87,a
17521,36662,a
17531,22620,a
17541,6930,a
17551,38541,a
17561,23004,a
17571,5482,a
17581,7858,a
17591,5029,a
17601,26121,a
17611,1586,a
17621,22142,a
17631,36713,a
17641,34560,a
17651,16105,a
17661,14059,a
17671,20901,a
17681,24209,a
17691,10875,a
17701,15033,a
17711,23347,a
17721,5248,a
17731,16969,a
17741,32678,a
17751,25327,a
17761,29722,a
17771,31266,a
17781,32212,a
17791,17884,a
17801,8348,a
17811,23967,a
17821,1086,a
17831,15309,a
17841,8222,a
17851,7943,a
17861,17532,a
17871,7058,a
17881,7333,a
17891,21142,a
17901,16410,a
17911,25453,a
17921,30632,a
17931,21442,a
17941,29207,a
17951,28213,a
17961,10505,a
17971,5565,a
17981,4856,a
17991,30773,a
18001,23110,a
18011,3510,a
18021,16422,a
18031,9217,a
18041,1603,a
18051,26257,a
18061,27270,a
18071,25077,a
18081,219,a
18091,37195,a
18101,4983,a
18111,16508,a
18121,16860,a
18131,14147,a
18141,35824,a
18151,31401,a
18161,4473,a
18171,35938,a
18181,13045,a
18191,19751,a
18201,30177,a
18211,15482,a
18221,14144,a
18231,8627,a
18241,25975,a
18251,12838,a
18261,5852,a
18271,31914,a
18281,14725,a
18291,14733,a
18301,29017,a
18311,22451,a
18321,14883,a
18331,21002,a
18341,12946,a
18351,38292,a
18361,23212,a
18371,33142,a
18381,35157,a
18391,26401,a
18401,16437,a
18411,27610,a
18421,8674,a
18431,35851,a
18441,19247,a
18451,16268,a
18461,6441,a
18471,15108,a
18481,23599,a
18491,32862,a
18501,32883,a
18511,5247,a
18521,12162,a
18531,5209,a
18541,32042,a
18551,35666,a
18561,36153,a
18571,35043,a
18581,1461,a
18591,521,a
18601,17841,a
18611,19287,a
18621,6144,a
18631,39692,a
18641,22661,a
18651,5538,a
18661,31356,a
18671,7586,a
18681,25515,a
18691,34417,a
18701,26156,a
18711,8634,a
18721,19156,a
18731,29084,a
18741,29491,a
18751,2722,a
18761,20400,a
18771,17779,a
18781,11041,a
18791,12802,a
18801,22665,a
18811,9684,a
18821,23705,a
18831,23556,a
18841,6457,a
18851,13191,a
18861,18302,a
18871,6677,a
18881,13287,a
18891,22987,a
18901,30607,a
18911,1169,a
18921,17983,a
18931,40188,a
18941,7592,a
18951,8221,a
18961,11704,a
18971,10175,a
18981,42662,a
18991,32550,a
19001,40498,a
19011,30642,a
19021,13017,a
19031,19608,a
19041,12577,a
19051,25863,a
19061,26436,a
19071,32523,a
19081,24495,a
19091,17137,a
19101,20674,a
19111,21453,a
19121,8154,a
19131,29320,a
19141,37937,a
19151,17689,a
19161,15120,a
19171,26085,a
19181,5490,a
19191,1467,a
19201,43502,a
19211,31828,a
19221,37122,a
19231,4345,a
19241,13889,a
19251,22651,a
19261,21940,a
19271,6874,a
19281,5934,a
19291,13708,a
19301,35689,a
19311,7825,a
19321,32848,a
19331,21341,a
19341,39218,a
19351,12183,a
19361,23533,a
19371,32451,a
19381,4732,a
19391,4123,a
19401,39782,a
19411,10948,a
19421,25702,a
19431,37912,a
19441,24180,a
19451,273,a
19461,4575,a
19471,5663,a
19481,21637,a
19491,15036,a
19501,31394,a
19511,19062,a
19521,10848,a
19531,9236,a
19541,33027,a
19551,33199,a
19561,4427,a
19571,15145,a
19581,16560,a
19591,39468,a
19601,8293,a
19611,7824,a
19621,27541,a
19631,4722,a
19641,13636,a
19651,23639,a
19661,34816,a
19671,18048,a
19681,10279,a
19691,24863,a
19701,2884,a
19711,32967,a
19721,38094,a
19731,17643,a
19741,30171,a
19751,5738,a
19761,29233,a
19771,3783,a
19781,13299,a
19791,36154,a
19801,15459,a
19811,29450,a
19821,5452,a
19831,14644,a
19841,20667,a
19851,10149,a
19861,8158,a
19871,18816,a
19881,40379,a
19891,28446,a
19901,17445,a
19911,7869,a
19921,31640,a
19931,34405,a
19941,3067,a
19951,15383,a
19961,10894,a
19971,1559,a
19981,38247,a
19991,3849,a
20001,4924,a
20011,20223,a
20021,17845,a
20031,27905,a
20041,8236,a
20051,3929,a
20061,2842,a
20071,16293,a
20081,2685,a
20091,14469,a
20101,10331,a
20111,34662,a
20121,13090,a
20131,16013,a
20141,3567,a
20151,20143,a
20161,26773,a
20171,14373,a
20181,33990,a
20191,8729,a
20201,4562,a
20211,23965,a
20221,15212,a
20231,7810,a
20241,13577,a
20251,11749,a
20261,24814,a
20271,27657,a
20281,21769,a
20291,15518,a
20301,24418,a
20311,512,a
20321,5863,a
20331,12868,a
20341,27267,a
20351,32877,a
20361,14230,a
20371,36285,a
20381,21280,a
20391,23211,a
20401,21295,a
20411,32159,a
20421,9192,a
20431,26511,a
20441,28860,a
20451,13337,a
20461,782,a
20471,12698,a
20481,28043,a
20491,23722,a
20501,33285,a
20511,27119,a
20521,28710,a
20531,37704,a
20541,29224,a
20551,5537,a
20561,32107,a
20571,10363,a
20581,5808,a
20591,32554,a
20601,32459,a
20611,23394,a
20621,10597,a
20631,5641,a
20641,17711,a
20651,26048,a
20661,34265,a
20671,7364,a
20681,13907,a
20691,19532,a
20701,14193,a
20711,36515,a
20721,28866,a
20731,1276,a
20741,3001,a
20751,42239,a
20761,9944,a
20771,11268,a
20781,15565,a
20791,23540,a
20801,10351,a
20811,26343,a
20821,19489,a
20831,38969,a
20841,30762,a
20851,12352,a
20861,33537,a
20871,32194,a
20881,19536,a
20891,16112,a
20901,18562,a
20911,23898,a
20921,12721,a
20931,16129,a
20941,13637,a
20951,39676,a
20961,31777,a
20971,27949,a
20981,16884,a
20991,8137,a
21001,11075,a
21011,1156,a
21021,13075,a
21031,30256,a
21041,15063,a
21051,10388,a
21061,20201,a
21071,454,a
21081,34475,a
21091,37173,a
21101,15741,a
21111,27462,a
21121,2092,a
21131,15998,a
21141,18797,a
21151,10271,a
21161,8696,a
21171,42555,a
21181,2302,a
21191,5905,a
21201,11683,a
21211,15740,a
21221,16252,a
21231,30281,a
21241,17886,a
21251,24098,a
21261,22515,a
21271,2486,a
21281,23756,a
21291,2824,a
21301,13626,a
21311,11301,a
21321,16100,a
21331,7761,a
21341,23580,a
21351,8911,a
21361,10143,a
21371,21013,a
21381,21992,a
21391,27070,a
21401,7073,a
21411,15520,a
21421,11960,a
21431,4579,a
21441,20584,a
21451,28437,a
21461,3654,a
21471,27323,a
21481,16775,a
21491,11605,a
21501,29544,a
21511,18812,a
21521,18240,a
21531,24178,a
21541,28204,a
21551,7125,a
21561,31451,a
21571,1857,a
21581,30157,a
21591,22432,a
21601,17875,a
21611,3750,a
21621,33947,a
21631,27158,a
21641,20254,a
21651,6795,a
21661,19154,a
21671,23828,a
21681,5366,a
21691,8381,a
21701,16476,a
21711,37280,a
21721,13366,a
21731,15616,a
21741,5321,a
21751,28723,a
21761,22461,a
21771,23143,a
21781,10564,a
21791,33274,a
21801,35688,a
21811,29136,a
21821,35123,a
21831,28792,a
21841,31804,a
21851,9532,a
21861,22843,a
21871,31952,a
21881,17718,a
21891,35615,a
21901,35482,a
21911,21054,a
21921,13669,a
21931,29568,a
21941,1510,a
21951,8007,a
21961,36633,a
21971,38425,a
21981,25119,a
21991,8421,a
22001,30866,a
22011,24775,a
22021,11209,a
22031,27294,a
22041,25072,a
22051,6500,a
22061,2853,a
22071,34637,a
22081,16606,a
22091,24909,a
22101,33917,a
22111,4395,a
22121,31582,a
22131,5766,a
22141,321,a
22151,39292,a
22161,23365,a
22171,487,a
22181,22413,a
22191,33905,a
22201,32037,a
22211,28582,a
22221,1130,a
22231,27300,a
22241,4975,a
22251,5083,a
22261,9178,a
22271,27947,a
22281,28560,a
22291,26569,a
22301,10982,a
22311,27170,a
22321,132,a
22331,18721,a
22341,4959,a
22351,31784,a
22361,5092,a
22371,34693,a
22381,33598,a
22391,15388,a
22401,746,a
22411,28538,a
22421,37990,a
22431,9743,a
22441,14234,a
22451,2845,a
22461,40783,a
22471,37804,a
22481,28499,a
22491,14745,a
22501,30278,a
22511,6972,a
22521,37236,a
22531,42600,a
22541,35686,a
22551,116,a
22561,27207,a
22571,40521,a
22581,5430,a
22591,27285,a
22601,19315,a
22611,10190,a
22621,37568,a
22631,35139,a
22641,1364,a
22651,24461,a
22661,19837,a
22671,3417,a
22681,17960,a
22691,11672,a
22701,28592,a
22711,7014,a
22721,15117,a
22731,19716,a
22741,7584,a
22751,30901,a
22761,13525,a
22771,23997,a
22781,2172,a
22791,9762,a
22801,17911,a
22811,25693,a
22821,30270,a
22831,18841,a
22841,4748,a
22851,36798,a
22861,25794,a
22871,6673,a
22881,23711,a
22891,26157,a
22901,25669,a
22911,37913,a
22921,17798,a
22931,23332,a
22941,15307,a
22951,10545,a
22961,34600,a
22971,13931,a
22981,27019,a
22991,27485,a
23001,1166,a
23011,11695,a
23021,35016,a
23031,32672,a
23041,7420,a
23051,39710,a
23061,2284,a
23071,40050,a
23081,11403,a
23091,17153,a
23101,33099,a
23111,3545,a
23121,30472,a
23131,25178,a
23141,40448,a
23151,13457,a
23161,22721,a
23171,34057,a
23181,18814,a
23191,32806,a
23201,5778,a
23211,26637,a
23221,6523,a
23231,30556,a
23241,24656,a
23251,14874,a
23261,29083,a
23271,22657,a
23281,34792,a
23291,30070,a
23301,33913,a
23311,12056,a
23321,30386,a
23331,26418,a
23341,4,a
23351,13591,a
23361,511,a
23371,41082,a
23381,20825,a
23391,34849,a
23401,6177,a
23411,40,a
23421,13823,a
23431,28023,a
23441,14364,a
23451,31813,a
23461,15113,a
23471,10083,a
23481,10734,a
23491,7454,a
23501,29875,a
23511,10659,a
23521,21209,a
23531,40551,a
23541,33239,a
23551,3139,a
23561,5475,a
23571,13719,a
23581,14750,a
23591,41204,a
23601,29350,a
23611,35886,a
23621,28398,a
23631,30713,a
23641,19122,a
23651,27392,a
23661,9929,a
23671,31053,a
23681,20363,a
23691,29566,a
23701,12232,a
23711,24663,a
23721,10280,a
23731,28467,a
23741,35162,a
23751,19563,a
23761,31675,a
23771,17110,a
23781,8252,a
23791,32362,a
23801,35439,a
23811,8030,a
23821,738,a
23831,34554,a
23841,30635,a
23851,30251,a
23861,10337,a
23871,12113,a
23881,33952,a
23891,13741,a
23901,2384,a
23911,37050,a
23921,32151,a
23931,1882,a
23941,31298,a
23951,23267,a
23961,20988,a
23971,41537,a
23981,26595,a
23991,15069,a
24001,42558,a
24011,34048,a
24021,28247,a
24031,23575,a
24041,15218,a
24051,31977,a
24061,30887,a
24071,29176,a
24081,28086,a
24091,17294,a
24101,3736,a
24111,25026,a
24121,21009,a
24131,30973,a
24141,34388,a
24151,14367,a
24161,28770,a
24171,19531,a
24181,30852,a
24191,37706,a
24201,18987,a
24211,14670,a
24221,2015,a
24231,28149,a
24241,26223,a
24251,34712,a
24261,34640,a
24271,34438,a
24281,11478,a
24291,19150,a
24301,23621,a
24311,30803,a
24321,18110,a
24331,19341,a
24341,15147,a
24351,28982,a
24361,28333,a
24371,5976,a
24381,36510,a
24391,13505,a
24401,7215,a
24411,15384,a
24421,31968,a
24431,27376,a
24441,34977,a
24451,16608,a
24461,32378,a
24471,9113,a
24481,11764,a
24491,39757,a
24501,23020,a
24511,25268,a
24521,25034,a
24531,6524,a
24541,3128,a
24551,5979,a
24561,24770,a
24571,12378,a
24581,36514,a
24591,40309,a
24601,35863,a
24611,24599,a
24621,18363,a
24631,37447,a
24641,11823,a
24651,37558,a
24661,26920,a
24671,26232,a
24681,2770,a
24691,25893,a
24701,9043,a
24711,16151,a
24721,29472,a
24731,22376,a
24741,30658,a
24751,35138,a
24761,25039,a
24771,20504,a
24781,3867,a
24791,23213,a
24801,7077,a
24811,35691,a
24821,30080,a
24831,15633,a
24841,8542,a
24851,28080,a
24861,32253,a
24871,26780,a
24881,31900,a
24891,6233,a
24901,16038,a
24911,36456,a
24921,16121,a
24931,15458,a
24941,34136,a
24951,11327,a
24961,11497,a
24971,626,a
24981,382,a
24991,31174,a
25001,20279,a
25011,34548,a
25021,19475,a
25031,27153,a
25041,23813,a
25051,25360,a
25061,13052,a
25071,39507,a
25081,27957,a
25091,32671,a
25101,18904,a
25111,3743,a
25121,37935,a
25131,35118,a
25141,35136,a
25151,8434,a
25161,39088,a
25171,34679,a
25181,24605,a
25191,21975,a
25201,31904,a
25211,29974,a
25221,16109,a
25231,33041,a
25241,10866,a
25251,31336,a
25261,31263,a
25271,942,a
25281,32478,a
25291,12627,a
25301,33119,a
25311,16496,a
25321,38714,a
25331,18796,a
25341,36993,a
25351,12851,a
25361,35669,a
25371,31283,a
25381,38099,a
25391,30527,a
25401,12293,a
25411,8262,a
25421,21375,a
25431,21457,a
25441,28743,a
25451,29930,a
25461,7931,a
25471,37686,a
25481,29642,a
25491,34973,a
25501,6771,a
25511,31738,a
25521,23376,a
25531,4950,a
25541,22381,a
25551,3109,a
25561,30268,a
25571,13475,a
25581,25427,a
25591,4041,a
25601,27852,a
25611,19413,a
25621,23247,a
25631,27636,a
25641,24003,a
25651,31365,a
25661,10534,a
25671,19149,a
25681,19143,a
25691,24000,a
25701,13661,a
25711,16871,a
25721,16320,a
25731,20214,a
25741,12520,a
25751,11164,a
25761,12540,a
25771,7920,a
25781,7064,a
25791,4061,a
25801,18106,a
25811,18431,a
25821,15320,a
25831,41454,a
25841,19863,a
25851,7505,a
25861,41799,a
25871,35044,a
25881,28664,a
25891,33129,a
25901,18596,a
25911,23630,a
25921,9212,a
25931,5019,a
25941,263,a
25951,42984,a
25961,16862,a
25971,32397,a
25981,41646,a
25991,43391,a
26001,10493,a
26011,37799,a
26021,19077,a
26031,7435,a
26041,35647,a
26051,36325,a
26061,22622,a
26071,23451,a
26081,9117,a
26091,34751,a
26101,30339,a
26111,41460,a
26121,36471,a
26131,18659,a
26141,21697,a
26151,15583,a
26161,2074,a
26171,32513,a
26181,2468,a
26191,40991,a
26201,34092,a
26211,9335,a
26221,31055,a
26231,22060,a
26241,34029,a
26251,9148,a
26261,39707,a
26271,21812,a
26281,6852,a
26291,4341,a
26301,23427,a
26311,38595,a
26321,2878,a
26331,43716,a
26341,38258,a
26351,16966,a
26361,40573,a
26371,31322,a
26381,37954,a
26391,30563,a
26401,16138,a
26411,25625,a
26421,20381,a
26431,33036,a
26441,40056,a
26451,36119,a
26461,3309,a
26471,34409,a
26481,26483,a
26491,22159,a
26501,32392,a
26511,11351,a
26521,10301,a
26531,18608,a
26541,16355,a
26551,7031,a
26561,8950,a
26571,9225,a
26581,16442,a
26591,35927,a
26601,22514,a
26611,33807,a
26621,26325,a
26631,40452,a
26641,13097,a
26651,2745,a
26661,8908,a
26671,7032,a
26681,12682,a
26691,8502,a
26701,35518,a
26711,10281,a
26721,29578,a
26731,11068,a
26741,27684,a
26751,18740,a
26761,25620,a
26771,35375,a
26781,37839,a
26791,42243,a
26801,26875,a
26811,33995,a
26821,24653,a
26831,2134,a
26841,21751,a
26851,33977,a
26861,40741,a
26871,2199,a
26881,27516,a
26891,3721,a
26901,23357,a
26911,37662,a
26921,22353,a
26931,12418,a
26941,26452,a
26951,35618,a
26961,9252,a
26971,17329,a
26981,33176,a
26991,13091,a
27001,28064,a
27011,14672,a
27021,13795,a
27031,34761,a
27041,17703,a
27051,38803,a
27061,30531,a
27071,25556,a
27081,27424,a
27091,22914,a
27101,29415,a
27111,31087,a
27121,19569,a
27131,24586,a
27141,39487,a
27151,33008,a
27161,2566,a
27171,5974,a
27181,17080,a
27191,37160,a
27201,16107,a
27211,7972,a
27221,7770,a
27231,39439,a
27241,29260,a
27251,22826,a
27261,19638,a
27271,501,a
27281,13707,a
27291,29563,a
27301,23913,a
27311,5384,a
27321,38101,a
27331,36555,a
27341,14245,a
27351,34182,a
27361,41063,a
27371,9721,a
27381,2584,a
27391,23397,a
27401,15403,a
27411,17681,a
27421,20652,a
27431,27625,a
27441,23275,a
27451,12640,a
27461,20804,a
27471,24679,a
27481,4418,a
27491,8261,a
27501,16962,a
27511,30821,a
27521,39667,a
27531,25256,a
27541,15608,a
27551,17285,a
27561,7171,a
27571,20181,a
27581,35744,a
27591,5497,a
27601,11195,a
27611,31391,a
27621,457,a
27631,11868,a
27641,36165,a
27651,38527,a
27661,42513,a
27671,40270,a
27681,21821,a
27691,27007,a
27701,356,a
27711,9947,a
27721,11395,a
27731,35296,a
27741,35551,a
27751,24899,a
27761,31770,a
27771,3114,a
27781,41319,a
27791,31099,a
27801,41160,a
27811,4488,a
27821,21053,a
27831,16004,a
27841,37893,a
27851,28419,a
27861,38923,a
27871,19140,a
27881,13683,a
27891,30998,a
27901,22125,a
27911,37675,a
27921,15296,a
27931,1619,a
27941,36002,a
27951,1689,a
27961,21425,a
27971,29816,a
27981,9100,a
27991,19667,a
28001,25491,a
28011,32730,a
28021,10198,a
28031,36071,a
28041,743,a
28051,16192,a
28061,27828,a
28071,20420,a
28081,18948,a
28091,33233,a
28101,38005,a
28111,21152,a
28121,4561,a
28131,37785,a
28141,14707,a
28151,5436,a
28161,26454,a
28171,19578,a
28181,15797,a
28191,35130,a
28201,3064,a
28211,21269,a
28221,24318,a
28231,29685,a
28241,26989,a
28251,31972,a
28261,24083,a
28271,21210,a
28281,42023,a
28291,37233,a
28301,10023,a
28311,6662,a
28321,23245,a
28331,7849,a
28341,9321,a
28351,6072,a
28361,18388,a
28371,37088,a
28381,29674,a
28391,17311,a
28401,37488,a
28411,42617,a
28421,21020,a
28431,42351,a
28441,25572,a
28451,16108,a
28461,26743,a
28471,32910,a
28481,36475,a
28491,18616,a
28501,19160,a
28511,38496,a
28521,18600,a
28531,3628,a
28541,20791,a
28551,2755,a
28561,4701,a
28571,30288,a
28581,37976,a
28591,37334,a
28601,18111,a
28611,8078,a
28621,24508,a
28631,20368,a
28641,35577,a
28651,4864,a
28661,17161,a
28671,37306,a
28681,17146,a
28691,11680,a
28701,36964,a
28711,9711,a
28721,5208,a
28731,23609,a
28741,24763,a
28751,36185,a
28761,40863,a
28771,35174,a
28781,22193,a
28791,23868,a
28801,27939,a
28811,34240,a
28821,15435,a
28831,5341,a
28841,18930,a
28851,3416,a
28861,43001,a
28871,31049,a
28881,5754,a
28891,25275,a
28901,11436,a
28911,195,a
28921,9948,a
28931,37155,a
28941,30913,a
28951,27832,a
28961,12684,a
28971,22509,a
28981,29903,a
28991,28980,a
29001,21817,a
29011,14505,a
29021,32036,a
29031,8890,a
29041,39893,a
29051,41179,a
29061,1129,a
29071,27621,a
29081,28908,a
29091,36548,a
29101,29113,a
29111,38721,a
29121,19044,a
29131,18686,a
29141,11124,a
29151,7253,a
29161,8440,a
29171,21126,a
29181,20934,a
29191,38628,a
29201,36608,a
29211,39818,a
29221,36730,a
29231,29730,a
29241,19931,a
29251,39379,a
29261,41081,a
29271,26006,a
29281,40684,a
29291,36164,a
29301,4510,a
29311,37587,a
29321,37944,a
29331,18973,a
29341,27226,a
29351,6560,a
29361,39572,a
29371,32923,a
29381,36447,a
29391,29377,a
29401,37455,a
29411,5693,a
29421,28082,a
29431,35365,a
29441,15047,a
29451,22401,a
29461,6534,a
29471,28838,a
29481,20516,a
29491,31477,a
29501,11841,a
29511,715,a
29521,14087,a
29531,31209,a
29541,24460,a
29551,25947,a
29561,29397,a
29571,39078,a
29581,43658,a
29591,16525,a
29601,3098,a
29611,203,a
29621,29935,a
29631,28722,a
29641,34127,a
29651,10022,a
29661,6447,a
29671,20672,a
29681,14084,a
29691,10178,a
29701,18349,a
29711,27457,a
29721,7992,a
29731,36884,a
29741,26237,a
29751,27660,a
29761,37562,a
29771,29400,a
29781,18232,a
29791,28798,a
29801,17277,a
29811,29022,a
29821,34243,a
29831,40674,a
29841,3052,a
29851,14494,a
29861,35396,a
29871,24468,a
29881,36480,a
29891,25122,a
29901,37765,a
29911,5949,a
29921,14730,a
29931,31736,a
29941,20459,a
29951,36576,a
29961,13737,a
29971,35608,a
29981,16841,a
29991,35752,a
30001,11853,a
30011,4159,a
30021,8935,a
30031,35703,a
30041,23511,a
30051,39483,a
30061,16820,a
30071,32715,a
30081,24718,a
30091,7929,a
30101,890,a
30111,7028,a
30121,31597,a
30131,24406,a
30141,2362,a
30151,11364,a
30161,21503,a
30171,24364,a
30181,19773,a
30191,41352,a
30201,27384,a
30211,36697,a
30221,5699,a
30231,16454,a
30241,28497,a
30251,13086,a
30261,3542,a
30271,11791,a
30281,38060,a
30291,34752,a
30301,35633,a
30311,35809,a
30321,16576,a
30331,38794,a
30341,13180,a
30351,32924,a
30361,19642,a
30371,18743,a
30381,16934,a
30391,40416,a
30401,3772,a
30411,36179,a
30421,12647,a
30431,2897,a
30441,38098,a
30451,32333,a
30461,4278,a
30471,28751,a
30481,10390,a
30491,23314,a
30501,41642,a
30511,5066,a
30521,32175,a
30531,33752,a
30541,35297,a
30551,26776,a
30561,12483,a
30571,35328,a
30581,28061,a
30591,8128,a
30601,7042,a
30611,20073,a
30621,24555,a
30631,30186,a
30641,17498,a
30651,17921,a
30661,35823,a
30671,36869,a
30681,25938,a
30691,2790,a
30701,37702,a
30711,36182,a
30721,5822,a
30731,42166,a
30741,18682,a
30751,7198,a
30761,23185,a
30771,8295,a
30781,36739,a
30791,31277,a
30801,41065,a
30811,3623,a
30821,15519,a
30831,32183,a
30841,13165,a
30851,1097,a
30861,8679,a
30871,33874,a
30881,39369,a
30891,4907,a
30901,17241,a
30911,32679,a
30921,31793,a
30931,26143,a
30941,29742,a
30951,36192,a
30961,34327,a
30971,41655,a
30981,40671,a
30991,30846,a
31001,41455,a
31011,28756,a
31021,33089,a
31031,19879,a
31041,18228,a
31051,38647,a
31061,7956,a
31071,27820,a
31081,40146,a
31091,15204,a
31101,33605,a
31111,16336,a
31121,41910,a
31131,39867,a
31141,30568,a
31151,38013,a
31161,2431,a
31171,22233,a
31181,35380,a
31191,36236,a
31201,26475,a
31211,34330,a
31221,39344,a
31231,34312,a
31241,17235,a
31251,41890,a
31261,34727,a
31271,40365,a
31281,7368,a
31291,31059,a
31301,30125,a
31311,31119,a
31321,22645,a
31331,25472,a
31341,33678,a
31351,22801,a
31361,35953,a
31371,43619,a
31381,30982,a
31391,27100,a
31401,22546,a
31411,36990,a
31421,2068,a
31431,41580,a
31441,38296,a
31451,21983,a
31461,30747,a
31471,6097,a
31481,20100,a
31491,39549,a
31501,37942,a
31511,17819,a
31521,20275,a
31531,27390,a
31541,7007,a
31551,15885,a
31561,31856,a
31571,38261,a
31581,27422,a
31591,7155,a
31601,3425,a
31611,28978,a
31621,33156,a
31631,34463,a
31641,36574,a
31651,30210,a
31661,14529,a
31671,2733,a
31681,26380,a
31691,497,a
31701,6454,a
31711,20753,a
31721,3644,a
31731,30613,a
31741,28482,a
31751,5087,a
31761,16401,a
31771,15237,a
31781,21445,a
31791,25443,a
31801,35781,a
31811,13301,a
31821,1045,a
31831,19634,a
31841,15639,a
31851,6411,a
31861,36970,a
31871,43439,a
31881,39903,a
31891,13512,a
31901,16556,a
31911,32962,a
31921,11156,a
31931,42813,a
31941,33721,a
31951,5652,a
31961,272,a
31971,26351,a
31981,3982,a
31991,40346,a
32001,39197,a
32011,4708,a
32021,34115,a
32031,33851,a
32041,33931,a
32051,33339,a
32061,27217,a
32071,30371,a
32081,42068,a
32091,28565,a
32101,40605,a
32111,35488,a
32121,17437,a
32131,41498,a
32141,6495,a
32151,7518,a
32161,37815,a
32171,36380,a
32181,1981,a
32191,18502,a
32201,1397,a
32211,25727,a
32221,42765,a
32231,43068,a
32241,32515,a
32251,27289,a
32261,20417,a
32271,37783,a
32281,37378,a
32291,22304,a
32301,25058,a
32311,16510,a
32321,36427,a
32331,42501,a
32341,23182,a
32351,5879,a
32361,6132,a
32371,38300,a
32381,15246,a
32391,41656,a
32401,10352,a
32411,34322,a
32421,17568,a
32431,12885,a
32441,36186,a
32451,7827,a
32461,16103,a
32471,32446,a
32481,14639,a
32491,3071,a
32501,14820,a
32511,34008,a
32521,37164,a
32531,40566,a
32541,39947,a
32551,28200,a
32561,19997,a
32571,40476,a
32581,21544,a
32591,25946,a
32601,42929,a
32611,19673,a
32621,27484,a
32631,42619,a
32641,20391,a
32651,35145,a
32661,28100,a
32671,18755,a
32681,24310,a
32691,33867,a
32701,2989,a
32711,18167,a
32721,26984,a
32731,29526,a
32741,11029,a
32751,40622,a
32761,27176,a
32771,28961,a
32781,26088,a
32791,37627,a
32801,20197,a
32811,17078,a
32821,18601,a
32831,28125,a
32841,26193,a
32851,41741,a
32861,9430,a
32871,12795,a
32881,25901,a
32891,42847,a
32901,35631,a
32911,16719,a
32921,32399,a
32931,35334,a
32941,27593,a
32951,26306,a
32961,10208,a
32971,39140,a
32981,26667,a
32991,36223,a
33001,40331,a
33011,15248,a
33021,24011,a
33031,14614,a
33041,40892,a
33051,42149,a
33061,43091,a
33071,43186,a
33081,31433,a
33091,32148,a
33101,36699,a
33111,34971,a
33121,28624,a
33131,31067,a
33141,40856,a
33151,37301,a
33161,35037,a
33171,12675,a
33181,27830,a
33191,38380,a
33201,31545,a
33211,32195,a
33221,31710,a
33231,25661,a
33241,17017,a
33251,15114,a
33261,34131,a
33271,36367,a
33281,5889,a
33291,41766,a
33301,14941,a
33311,17278,a
33321,1238,a
33331,28673,a
33341,37800,a
33351,4097,a
33361,38847,a
33371,42472,a
33381,7900,a
33391,40053,a
33401,36244,a
33411,36138,a
33421,1368,a
33431,31666,a
33441,38007,a
33451,37667,a
33461,43496,a
33471,656,a
33481,28381,a
33491,34482,a
33501,24464,a
33511,36949,a
33521,31790,a
33531,24103,a
33541,2308,a
33551,34138,a
33561,40092,a
33571,35327,a
33581,29351,a
33591,309,a
33601,19653,a
33611,43813,a
33621,42745,a
33631,29619,a
33641,29729,a
33651,14942,a
33661,23319,a
33671,36786,a
33681,4786,a
33691,22531,a
33701,12176,a
33711,31867,a
33721,39702,a
33731,41212,a
33741,22182,a
33751,36687,a
33761,6377,a
33771,30271,a
33781,27988,a
33791,18241,a
33801,29202,a
33811,28256,a
33821,34576,a
33831,18483,a
33841,751,a
33851,20468,a
33861,33764,a
33871,40640,a
33881,11825,a
33891,39179,a
33901,26040,a
33911,10706,a
33921,35166,a
33931,23053,a
33941,42808,a
33951,9883,a
33961,34219,a
33971,39121,a
33981,16365,a
33991,38706,a
34001,28170,a
34011,33878,a
34021,37029,a
34031,39615,a
34041,36670,a
34051,25810,a
34061,43312,a
34071,31316,a
34081,39721,a
34091,38573,a
34101,27551,a
34111,26298,a
34121,15227,a
34131,20698,a
34141,18448,a
34151,10127,a
34161,39612,a
34171,37968,a
34181,38638,a
34191,43557,a
34201,29973,a
34211,21059,a
34221,21100,a
34231,20222,a
34241,31006,a
34251,27716,a
34261,40909,a
34271,30170,a
34281,18856,a
34291,37387,a
34301,19867,a
34311,26636,a
34321,40105,a
34331,38429,a
34341,26355,a
34351,20346,a
34361,38753,a
34371,23462,a
34381,23000,a
34391,15515,a
34401,39925,a
34411,25538,a
34421,43386,a
34431,8741,a
34441,32351,a
34451,39243,a
34461,28724,a
34471,31163,a
34481,43871,a
34491,30471,a
34501,3494,a
34511,28928,a
34521,777,a
34531,32702,a
34541,20509,a
34551,31668,a
34561,17916,a
34571,24824,a
34581,14347,a
34591,34850,a
34601,33942,a
34611,25829,a
34621,42392,a
34631,34172,a
34641,39211,a
34651,35332,a
34661,19355,a
34671,37102,a
34681,36300,a
34691,43731,a
34701,43927,a
34711,35352,a
34721,32689,a
34731,40166,a
34741,36513,a
34751,37123,a
34761,38385,a
34771,11674,a
34781,30611,a
34791,30230,a
34801,35840,a
34811,43003,a
34821,24939,a
34831,26958,a
34841,27694,a
34851,20986,a
34861,36709,a
34871,18754,a
34881,43529,a
34891,33286,a
34901,42307,a
34911,36127,a
34921,33842,a
34931,23595,a
34941,7286,a
34951,39706,a
34961,39303,a
34971,40204,a
34981,36506,a
34991,27755,a
35001,36019,a
35011,7555,a
35021,37443,a
35031,23812,a
35041,27023,a
35051,16288,a
35061,23570,a
35071,26981,a
35081,30668,a
35091,281,a
35101,31830,a
35111,4106,a
35121,35745,a
35131,34986,a
35141,36622,a
35151,12125,a
35161,17430,a
35171,14482,a
35181,33651,a
35191,23224,a
35201,13154,a
35211,22113,a
35221,18231,a
35231,30120,a
35241,38328,a
35251,32974,a
35261,37809,a
35271,23612,a
35281,29494,a
35291,19285,a
35301,21987,a
35311,40910,a
35321,2767,a
35331,17556,a
35341,28994,a
35351,22855,a
35361,21896,a
35371,40230,a
35381,38936,a
35391,35952,a
35401,36111,a
35411,34754,a
35421,22254,a
35431,19137,a
35441,39860,a
35451,7117,a
35461,26715,a
35471,33956,a
35481,26801,a
35491,40543,a
35501,23291,a
35511,26747,a
35521,32882,a
35531,10841,a
35541,29335,a
35551,25687,a
35561,29261,a
35571,20024,a
35581,32580,a
35591,42507,a
35601,40872,a
35611,37987,a
35621,37725,a
35631,31475,a
35641,28979,a
35651,42911,a
35661,37291,a
35671,33738,a
35681,29234,a
35691,34996,a
35701,30044,a
35711,37694,a
35721,39229,a
35731,20833,a
35741,32638,a
35751,42738,a
35761,36104,a
35771,33540,a
35781,18227,a
35791,21017,a
35801,5839,a
35811,37120,a
35821,30372,a
35831,22656,a
35841,31874,a
35851,36933,a
35861,39216,a
35871,35920,a
35881,23613,a
35891,40540,a
35901,633,a
35911,36241,a
35921,6216,a
35931,8616,a
35941,22623,a
35951,30373,a
35961,38608,a
35971,28315,a
35981,15736,a
35991,10533,a
36001,43232,a
36011,21056,a
36021,43384,a
36031,1513,a
36041,15717,a
36051,43987,a
36061,41436,a
36071,40518,a
36081,1170,a
36091,19401,a
36101,28022,a
36111,43395,a
36121,33638,a
36131,15062,a
36141,35542,a
36151,41649,a
36161,43410,a
36171,40848,a
36181,27927,a
36191,42385,a
36201,18143,a
36211,30967,a
36221,41309,a
36231,29363,a
36241,34358,a
36251,21742,a
36261,28406,a
36271,20902,a
36281,39962,a
36291,10699,a
36301,41683,a
36311,40715,a
36321,36539,a
36331,17004,a
36341,37687,a
36351,14173,a
36361,38984,a
36371,30079,a
36381,26439,a
36391,33051,a
36401,34822,a
36411,30805,a
36421,17007,a
36431,38463,a
36441,43697,a
36451,22246,a
36461,42784,a
36471,34251,a
36481,16520,a
36491,32796,a
36501,6117,a
36511,29467,a
36521,41853,a
36531,33569,a
36541,38464,a
36551,42416,a
36561,32427,a
36571,26086,a
36581,40826,a
36591,18486,a
36601,34694,a
36611,38707,a
36621,32217,a
36631,39529,a
36641,42261,a
36651,41672,a
36661,19593,a
36671,22378,a
36681,39966,a
36691,42716,a
36701,35806,a
36711,41786,a
36721,29433,a
36731,32363,a
36741,38754,a
36751,39836,a
36761,39297,a
36771,23176,a
36781,33094,a
36791,28900,a
36801,33011,a
36811,23279,a
36821,41085,a
36831,28472,a
36841,35998,a
36851,41984,a
36861,23440,a
36871,40360,a
36881,37220,a
36891,23230,a
36901,41465,a
36911,40957,a
36921,36878,a
36931,9451,a
36941,39317,a
36951,22086,a
36961,36207,a
36971,39563,a
36981,37522,a
36991,39922,a
37001,41690,a
37011,43200,a
37021,24401,a
37031,6549,a
37041,41122,a
37051,33512,a
37061,36120,a
37071,29680,a
37081,43263,a
37091,38167,a
37101,22634,a
37111,40128,a
37121,32573,a
37131,36624,a
37141,43709,a
37151,37338,a
37161,24588,a
37171,40406,a
37181,43044,a
37191,22609,a
37201,23240,a
37211,35676,a
37221,37901,a
37231,42199,a
37241,38646,a
37251,5060,a
37261,42273,a
37271,27873,a
37281,17928,a
37291,33187,a
37301,25066,a
37311,35079,a
37321,37506,a
37331,30695,a
37341,10898,a
37351,24416,a
37361,33660,a
37371,34675,a
37381,28010,a
37391,39574,a
37401,34617,a
37411,7263,a
37421,36788,a
37431,11526,a
37441,43610,a
37451,38544,a
37461,42570,a
37471,32341,a
37481,11218,a
37491,13742,a
37501,37439,a
37511,41530,a
37521,32980,a
37531,17224,a
37541,15353,a
37551,24297,a
37561,7136,a
37571,26977,a
37581,22407,a
37591,33686,a
37601,39489,a
37611,25964,a
37621,25368,a
37631,27835,a
37641,35651,a
37651,17715,a
37661,34235,a
37671,31831,a
37681,43970,a
37691,23706,a
37701,35233,a
37711,19991,a
37721,42550,a
37731,41203,a
37741,43696,a
37751,41334,a
37761,27472,a
37771,41153,a
37781,39675,a
37791,33375,a
37801,13819,a
37811,39172,a
37821,28177,a
37831,42780,a
37841,30984,a
37851,40427,a
37861,21588,a
37871,17629,a
37881,12881,a
37891,35601,a
37901,24565,a
37911,34882,a
37921,8856,a
37931,29428,a
37941,43251,a
37951,39286,a
37961,38039,a
37971,40312,a
37981,27822,a
37991,31094,a
38001,41711,a
38011,32410,a
38021,31682,a
38031,5432,a
38041,29355,a
38051,28699,a
38061,38703,a
38071,29658,a
38081,28456,a
38091,39691,a
38101,23715,a
38111,34399,a
38121,23085,a
38131,42114,a
38141,34701,a
38151,30757,a
38161,38693,a
38171,7486,a
38181,42237,a
38191,7969,a
38201,29682,a
38211,38973,a
38221,29341,a
38231,40076,a
38241,41670,a
38251,39398,a
38261,19660,a
38271,42508,a
38281,43798,a
38291,38616,a
38301,29270,a
38311,37670,a
38321,39449,a
38331,29548,a
38341,43903,a
38351,24695,a
38361,40625,a
38371,16398,a
38381,35100,a
38391,41036,a
38401,38178,a
38411,17279,a
38421,523,a
38431,16938,a
38441,41543,a
38451,31064,a
38461,34337,a
38471,34943,a
38481,39158,a
38491,34169,a
38501,37608,a
38511,28540,a
38521,11220,a
38531,43022,a
38541,23517,a
38551,38265,a
38561,39628,a
38571,36765,a
38581,40319,a
38591,6792,a
38601,42595,a
38611,5506,a
38621,35655,a
38631,16479,a
38641,20483,a
38651,23801,a
38661,41329,a
38671,17559,a
38681,35242,a
38691,31061,a
38701,10141,a
38711,35837,a
38721,28091,a
38731,42581,a
38741,25164,a
38751,26701,a
38761,28206,a
38771,33680,a
38781,37661,a
38791,42184,a
38801,26658,a
38811,41297,a
38821,38069,a
38831,33533,a
38841,38698,a
38851,34714,a
38861,21832,a
38871,35214,a
38881,13904,a
38891,43542,a
38901,25100,a
38911,31252,a
38921,35006,a
38931,41278,a
38941,23728,a
38951,22452,a
38961,26933,a
38971,36210,a
38981,34728,a
38991,34669,a
39001,22745,a
39011,27445,a
39021,34951,a
39031,32049,a
39041,19862,a
39051,38956,a
39061,42394,a
39071,36701,a
39081,37744,a
39091,32531,a
39101,43237,a
39111,41473,a
39121,24611,a
39131,38321,a
39141,37967,a
39151,33691,a
39161,43347,a
39171,42673,a
39181,19835,a
39191,20981,a
39201,21976,a
39211,43647,a
39221,40803,a
39231,1285,a
39241,36989,a
39251,42157,a
39261,36408,a
39271,41003,a
39281,41258,a
39291,27063,a
39301,39596,a
39311,32911,a
39321,34954,a
39331,37058,a
39341,33547,a
39351,43257,a
39361,38845,a
39371,26353,a
39381,36336,a
39391,32326,a
39401,41821,a
39411,40847,a
39421,30049,a
39431,36149,a
39441,42742,a
39451,10798,a
39461,19618,a
39471,39655,a
39481,36671,a
39491,28519,a
39501,33307,a
39511,42827,a
39521,15557,a
39531,40774,a
39541,11882,a
39551,42649,a
39561,21926,a
39571,41803,a
39581,35759,a
39591,27813,a
39601,43638,a
39611,42615,a
39621,13329,a
39631,24298,a
39641,39272,a
39651,41935,a
39661,34226,a
39671,35014,a
39681,43855,a
39691,41123,a
39701,32946,a
39711,36001,a
39721,37945,a
39731,27865,a
39741,37585,a
39751,42022,a
39761,42480,a
39771,43559,a
39781,16960,a
39791,37770,a
39801,39824,a
39811,33122,a
39821,15407,a
39831,31009,a
39841,33524,a
39851,39564,a
39861,41819,a
39871,16684,a
39881,38498,a
39891,23127,a
39901,24574,a
39911,42430,a
39921,42484,a
39931,33324,a
39941,42963,a
39951,35227,a
39961,43216,a
39971,32956,a
39981,43554,a
39991,38605,a
40001,37953,a
40011,39479,a
40021,20470,a
40031,40023,a
40041,43238,a
40051,32021,a
40061,33069,a
40071,40806,a
40081,37918,a
40091,34981,a
40101,5153,a
40111,34740,a
40121,36680,a
40131,24734,a
40141,30147,a
40151,35818,a
40161,42206,a
40171,43866,a
40181,42953,a
40191,35452,a
40201,33716,a
40211,32795,a
40221,30071,a
40231,42535,a
40241,35635,a
40251,37499,a
40261,37139,a
40271,41200,a
40281,24524,a
40291,35867,a
40301,43231,a
40311,21055,a
40321,42938,a
40331,22089,a
40341,34262,a
40351,29339,a
40361,29907,a
40371,17490,a
40381,40691,a
40391,22971,a
40401,36157,a
40411,40121,a
40421,32630,a
40431,26434,a
40441,33462,a
40451,38249,a
40461,13845,a
40471,43983,a
40481,15357,a
40491,40618,a
40501,42708,a
40511,35939,a
40521,38491,a
40531,34476,a
40541,40914,a
40551,40245,a
40561,4603,a
40571,18215,a
40581,28510,a
40591,19950,a
40601,31242,a
40611,41035,a
40621,40627,a
40631,23764,a
40641,17436,a
40651,43135,a
40661,37994,a
40671,42409,a
40681,43295,a
40691,43113,a
40701,40749,a
40711,34203,a
40721,35613,a
40731,18593,a
40741,42073,a
40751,35203,a
40761,40568,a
40771,38224,a
40781,31806,a
40791,41230,a
40801,35149,a
40811,27418,a
40821,43012,a
40831,43271,a
40841,39152,a
40851,41654,a
40861,28099,a
40871,18237,a
40881,25302,a
40891,24442,a
40901,19917,a
40911,38994,a
40921,43398,a
40931,39113,a
40941,43721,a
40951,26176,a
40961,43544,a
40971,43032,a
40981,40049,a
40991,42112,a
41001,33629,a
41011,37178,a
41021,43981,a
41031,24666,a
41041,43817,a
41051,40922,a
41061,25759,a
41071,39077,a
41081,41221,a
41091,19391,a
41101,38510,a
41111,43411,a
41121,41513,a
41131,41842,a
41141,43150,a
41151,43462,a
41161,43281,a
41171,38763,a
41181,39320,a
41191,41379,a
41201,43915,a
41211,40599,a
41221,42914,a
41231,42265,a
41241,37453,a
41251,16386,a
41261,38313,a
41271,19352,a
41281,41536,a
41291,42793,a
41301,40597,a
41311,43007,a
41321,42061,a
41331,38645,a
41341,15875,a
41351,37740,a
41361,35448,a
41371,39665,a
41381,37712,a
41391,24541,a
41401,42146,a
41411,33024,a
41421,35727,a
41431,43998,a
41441,32873,a
41451,18176,a
41461,33964,a
41471,39527,a
41481,39515,a
41491,37732,a
41501,37504,a
41511,43099,a
41521,43288,a
41531,41908,a
41541,43442,a
41551,25918,a
41561,17289,a
41571,42413,a
41581,11688,a
41591,41140,a
41601,18955,a
41611,41590,a
41621,38502,a
41631,26305,a
41641,40352,a
41651,27907,a
41661,43552,a
41671,24722,a
41681,41892,a
41691,42845,a
41701,38407,a
41711,42324,a
41721,32485,a
41731,24351,a
41741,39945,a
41751,23546,a
41761,43119,a
41771,43811,a
41781,25333,a
41791,23856,a
41801,29660,a
41811,33321,a
41821,36040,a
41831,26382,a
41841,43613,a
41851,40596,a
41861,37404,a
41871,42545,a
41881,23495,a
41891,25903,a
41901,20117,a
41911,42725,a
41921,39826,a
41931,31413,a
41941,39033,a
41951,37871,a
41961,41983,a
41971,42622,a
41981,40977,a
41991,43958,a
42001,41880,a
42011,43810,a
42021,40215,a
42031,32044,a
42041,32483,a
42051,39992,a
42061,41702,a
42071,36413,a
42081,32763,a
42091,38739,a
42101,30598,a
42111,24162,a
42121,42272,a
42131,6327,a
42141,8621,a
42151,39193,a
42161,36489,a
42171,42335,a
42181,39415,a
42191,30313,a
42201,34326,a
42211,27709,a
42221,36642,a
42231,41456,a
42241,33253,a
42251,22554,a
42261,35571,a
42271,42775,a
42281,36473,a
42291,40732,a
42301,30067,a
42311,39037,a
42321,20053,a
42331,38102,a
42341,42109,a
42351,24829,a
42361,42552,a
42371,34907,a
42381,43008,a
42391,7863,a
42401,42198,a
42411,38299,a
42421,41443,a
42431,4957,a
42441,43583,a
42451,43576,a
42461,19239,a
42471,29417,a
42481,35892,a
42491,42967,a
42501,36175,a
42511,41389,a
42521,6383,a
42531,41684,a
42541,39427,a
42551,43206,a
42561,42657,a
42571,42209,a
42581,40216,a
42591,41002,a
42601,31423,a
42611,39859,a
42621,42125,a
42631,16989,a
42641,20860,a
42651,41495,a
42661,35007,a
42671,27304,a
42681,41743,a
42691,36228,a
42701,36777,a
42711,43753,a
42721,28590,a
42731,35501,a
42741,42512,a
42751,40072,a
42761,19259,a
42771,18803,a
42781,33767,a
42791,41817,a
42801,30247,a
42811,30536,a
42821,43014,a
42831,32985,a
42841,43648,a
42851,40255,a
42861,16487,a
42871,41931,a
42881,42327,a
42891,41901,a
42901,32643,a
42911,41284,a
42921,41009,a
42931,40610,a
42941,40226,a
42951,36441,a
42961,38184,a
42971,39187,a
42981,34923,a
42991,41074,a
43001,39750,a
43011,8948,a
43021,43688,a
43031,32973,a
43041,42127,a
43051,22138,a
43061,30976,a
43071,43197,a
43081,43399,a
43091,2243,a
43101,36778,a
43111,41943,a
43121,42465,a
43131,35240,a
43141,43881,a
43151,34587,a
43161,43926,a
43171,40624,a
43181,12088,a
43191,40978,a
43201,42658,a
43211,41578,a
43221,41937,a
43231,41197,a
43241,43458,a
43251,43704,a
43261,38262,a
43271,42432,a
43281,42727,a
43291,41994,a
43301,43196,a
43311,42344,a
43321,37257,a
43331,43443,a
43341,30397,a
43351,42895,a
43361,42058,a
43371,32038,a
43381,30581,a
43391,28155,a
43401,36706,a
43411,32373,a
43421,42113,a
43431,21063,a
43441,39681,a
43451,40012,a
43461,26065,a
43471,17842,a
43481,40197,a
43491,11214,a
43501,35387,a
43511,41525,a
43521,37925,a
43531,38400,a
43541,43602,a
43551,41256,a
43561,39650,a
43571,43674,a
43581,28000,a
43591,30152,a
43601,41390,a
43611,43177,a
43621,39315,a
43631,43464,a
43641,43508,a
43651,43815,a
43661,43053,a
43671,35228,a
43681,41764,a
43691,41942,a
43701,27741,a
43711,41944,a
43721,38550,a
43731,43702,a
43741,42858,a
43751,42919,a
43761,37589,a
43771,43270,a
43781,31118,a
43791,36903,a
43801,34668,a
43811,39949,a
43821,41471,a
43831,40529,a
43841,43990,a
43851,29091,a
43861,40637,a
43871,40014,a
43881,36795,a
43891,39790,a
43901,40420,a
43911,39534,a
43921,36971,a
43931,42205,a
43941,43828,a
43951,43100,a
43961,41896,a
43971,29958,a
43981,34241,a
43991,42030,a


==> fig/data/rank/lpd_cor_5p.txt <==
x,y,label
1,5616,a
21,6135,a
41,1477,a
61,15198,a
81,156,a
101,23767,a
121,764,a
141,525,a
161,5489,a
181,35409,a
201,3133,a
221,29406,a
241,2206,a
261,12654,a
281,7777,a
301,7192,a
321,3181,a
341,12828,a
361,5670,a
381,12776,a
401,6918,a
421,4040,a
441,300,a
461,15443,a
481,1454,a
501,7925,a
521,4916,a
541,4190,a
561,17231,a
581,7414,a
601,369,a
621,3227,a
641,12959,a
661,19985,a
681,16967,a
701,6381,a
721,29657,a
741,3884,a
761,8980,a
781,1674,a
801,32,a
821,5495,a
841,18071,a
861,6812,a
881,20928,a
901,16260,a
921,15292,a
941,10890,a
961,1083,a
981,4444,a
1001,17382,a
1021,878,a
1041,1766,a
1061,13629,a
1081,4509,a
1101,1007,a
1121,6010,a
1141,11744,a
1161,6642,a
1181,19080,a
1201,14968,a
1221,11611,a
1241,7461,a
1261,9325,a
1281,10879,a
1301,5869,a
1321,6276,a
1341,12306,a
1361,29410,a
1381,4937,a
1401,23673,a
1421,11500,a
1441,22454,a
1461,12911,a
1481,15758,a
1501,2820,a
1521,2350,a
1541,508,a
1561,2854,a
1581,14259,a
1601,7595,a
1621,17580,a
1641,1126,a
1661,13262,a
1681,4837,a
1701,28896,a
1721,11239,a
1741,10967,a
1761,2010,a
1781,3335,a
1801,16246,a
1821,2270,a
1841,22300,a
1861,10772,a
1881,21200,a
1901,14291,a
1921,25136,a
1941,1529,a
1961,8176,a
1981,3230,a
2001,20078,a
2021,12968,a
2041,15134,a
2061,1426,a
2081,3464,a
2101,3026,a
2121,1030,a
2141,21721,a
2161,3834,a
2181,458,a
2201,4304,a
2221,3012,a
2241,19903,a
2261,11200,a
2281,35074,a
2301,28881,a
2321,28970,a
2341,7196,a
2361,2830,a
2381,13671,a
2401,4017,a
2421,16711,a
2441,8209,a
2461,1598,a
2481,1654,a
2501,10637,a
2521,14301,a
2541,35176,a
2561,7053,a
2581,5912,a
2601,8169,a
2621,23231,a
2641,14719,a
2661,3509,a
2681,19627,a
2701,8341,a
2721,869,a
2741,15250,a
2761,3122,a
2781,19198,a
2801,12466,a
2821,10891,a
2841,10455,a
2861,13273,a
2881,12505,a
2901,4480,a
2921,23415,a
2941,21883,a
2961,7347,a
2981,21180,a
3001,10726,a
3021,1231,a
3041,13711,a
3061,20432,a
3081,11325,a
3101,22749,a
3121,6384,a
3141,25134,a
3161,14669,a
3181,16186,a
3201,4378,a
3221,14348,a
3241,22922,a
3261,26606,a
3281,4582,a
3301,398,a
3321,17777,a
3341,1566,a
3361,30932,a
3381,32027,a
3401,6634,a
3421,5970,a
3441,283,a
3461,25828,a
3481,27899,a
3501,4795,a
3521,1365,a
3541,5916,a
3561,8569,a
3581,6159,a
3601,8477,a
3621,11087,a
3641,1259,a
3661,12473,a
3681,13164,a
3701,18328,a
3721,13846,a
3741,10234,a
3761,31063,a
3781,16000,a
3801,796,a
3821,3289,a
3841,989,a
3861,9676,a
3881,14408,a
3901,7613,a
3921,9717,a
3941,12844,a
3961,8843,a
3981,42850,a
4001,16704,a
4021,15332,a
4041,2400,a
4061,2045,a
4081,19779,a
4101,192,a
4121,4173,a
4141,9479,a
4161,24069,a
4181,12461,a
4201,21963,a
4221,15082,a
4241,6464,a
4261,8080,a
4281,15472,a
4301,16032,a
4321,1331,a
4341,1199,a
4361,22592,a
4381,2445,a
4401,15707,a
4421,8498,a
4441,423,a
4461,5607,a
4481,990,a
4501,26722,a
4521,4912,a
4541,22615,a
4561,11380,a
4581,29011,a
4601,27357,a
4621,502,a
4641,4638,a
4661,13413,a
4681,34656,a
4701,17456,a
4721,17868,a
4741,4854,a
4761,8825,a
4781,17687,a
4801,11662,a
4821,3775,a
4841,7893,a
4861,11417,a
4881,4079,a
4901,737,a
4921,21265,a
4941,2452,a
4961,3714,a
4981,21739,a
5001,13245,a
5021,29411,a
5041,797,a
5061,12228,a
5081,3488,a
5101,10602,a
5121,8048,a
5141,35667,a
5161,18281,a
5181,954,a
5201,8015,a
5221,14181,a
5241,25330,a
5261,8473,a
5281,20182,a
5301,18183,a
5321,1059,a
5341,13441,a
5361,12932,a
5381,12260,a
5401,15102,a
5421,11062,a
5441,29206,a
5461,8949,a
5481,13993,a
5501,26164,a
5521,26467,a
5541,15400,a
5561,27687,a
5581,5018,a
5601,25102,a
5621,5110,a
5641,5587,a
5661,931,a
5681,7596,a
5701,9534,a
5721,8319,a
5741,11856,a
5761,19668,a
5781,153,a
5801,3045,a
5821,11099,a
5841,21722,a
5861,40119,a
5881,17889,a
5901,24933,a
5921,6099,a
5941,7455,a
5961,5128,a
5981,11558,a
6001,3739,a
6021,14296,a
6041,2973,a
6061,1329,a
6081,17476,a
6101,5767,a
6121,1027,a
6141,26039,a
6161,30675,a
6181,33071,a
6201,11295,a
6221,12626,a
6241,8314,a
6261,28898,a
6281,13921,a
6301,7107,a
6321,14441,a
6341,14327,a
6361,16147,a
6381,21747,a
6401,1436,a
6421,17058,a
6441,14199,a
6461,10063,a
6481,25894,a
6501,9494,a
6521,14665,a
6541,2410,a
6561,3485,a
6581,8593,a
6601,6140,a
6621,16418,a
6641,1629,a
6661,18749,a
6681,779,a
6701,205,a
6721,5747,a
6741,12007,a
6761,14516,a
6781,10517,a
6801,17185,a
6821,30721,a
6841,14439,a
6861,27406,a
6881,19883,a
6901,15273,a
6921,7382,a
6941,28846,a
6961,4558,a
6981,18675,a
7001,9624,a
7021,13663,a
7041,19410,a
7061,34141,a
7081,8228,a
7101,8356,a
7121,4314,a
7141,10946,a
7161,4982,a
7181,8312,a
7201,7132,a
7221,2522,a
7241,20646,a
7261,17541,a
7281,19031,a
7301,17809,a
7321,4716,a
7341,32071,a
7361,10332,a
7381,17609,a
7401,8426,a
7421,4113,a
7441,20598,a
7461,23526,a
7481,6893,a
7501,998,a
7521,14841,a
7541,13977,a
7561,18945,a
7581,1912,a
7601,10207,a
7621,3673,a
7641,8407,a
7661,16020,a
7681,4022,a
7701,23497,a
7721,29765,a
7741,16370,a
7761,21082,a
7781,26023,a
7801,9399,a
7821,33924,a
7841,25719,a
7861,6158,a
7881,17619,a
7901,12495,a
7921,3701,a
7941,9962,a
7961,15409,a
7981,28882,a
8001,28001,a
8021,9184,a
8041,3280,a
8061,1767,a
8081,28298,a
8101,11881,a
8121,22962,a
8141,27989,a
8161,12225,a
8181,5305,a
8201,8587,a
8221,8885,a
8241,891,a
8261,4767,a
8281,9480,a
8301,24349,a
8321,19878,a
8341,6811,a
8361,9731,a
8381,22518,a
8401,11090,a
8421,4392,a
8441,7070,a
8461,5617,a
8481,13761,a
8501,24683,a
8521,3553,a
8541,5181,a
8561,34436,a
8581,22096,a
8601,184,a
8621,41217,a
8641,7402,a
8661,21110,a
8681,14251,a
8701,22239,a
8721,37436,a
8741,11511,a
8761,3771,a
8781,17788,a
8801,13548,a
8821,16037,a
8841,15311,a
8861,23232,a
8881,29297,a
8901,24303,a
8921,21856,a
8941,14241,a
8961,5875,a
8981,18854,a
9001,36221,a
9021,20592,a
9041,24258,a
9061,37531,a
9081,2285,a
9101,28160,a
9121,23719,a
9141,18586,a
9161,26697,a
9181,15241,a
9201,19907,a
9221,1475,a
9241,20647,a
9261,14631,a
9281,37229,a
9301,28828,a
9321,25571,a
9341,5268,a
9361,9626,a
9381,23257,a
9401,9912,a
9421,7935,a
9441,3661,a
9461,17201,a
9481,30039,a
9501,14722,a
9521,1924,a
9541,15094,a
9561,13841,a
9581,984,a
9601,26661,a
9621,7687,a
9641,3365,a
9661,2377,a
9681,4548,a
9701,22466,a
9721,21631,a
9741,3454,a
9761,10518,a
9781,10689,a
9801,35947,a
9821,3686,a
9841,24150,a
9861,29063,a
9881,30844,a
9901,13480,a
9921,647,a
9941,2698,a
9961,13665,a
9981,7721,a
10001,1213,a
10021,19977,a
10041,11000,a
10061,2397,a
10081,4674,a
10101,22168,a
10121,30710,a
10141,9855,a
10161,12134,a
10181,9766,a
10201,6465,a
10221,19068,a
10241,6652,a
10261,5964,a
10281,12533,a
10301,15725,a
10321,14324,a
10341,26914,a
10361,11928,a
10381,4947,a
10401,32213,a
10421,21640,a
10441,8774,a
10461,39575,a
10481,30146,a
10501,2508,a
10521,33134,a
10541,19729,a
10561,19387,a
10581,12509,a
10601,3632,a
10621,19890,a
10641,18036,a
10661,11830,a
10681,26784,a
10701,15272,a
10721,15801,a
10741,14271,a
10761,27574,a
10781,16294,a
10801,29173,a
10821,1676,a
10841,14702,a
10861,8035,a
10881,8322,a
10901,4827,a
10921,12485,a
10941,25010,a
10961,29099,a
10981,7498,a
11001,16504,a
11021,29585,a
11041,27122,a
11061,9715,a
11081,10711,a
11101,8626,a
11121,1835,a
11141,23398,a
11161,16897,a
11181,15993,a
11201,13587,a
11221,7941,a
11241,12046,a
11261,27928,a
11281,26516,a
11301,30158,a
11321,26992,a
11341,28135,a
11361,1737,a
11381,14382,a
11401,12151,a
11421,26934,a
11441,2521,a
11461,27096,a
11481,29086,a
11501,29920,a
11521,17472,a
11541,17376,a
11561,16045,a
11581,29179,a
11601,16620,a
11621,22267,a
11641,14862,a
11661,12571,a
11681,22873,a
11701,29910,a
11721,20103,a
11741,19243,a
11761,9632,a
11781,32951,a
11801,18364,a
11821,28533,a
11841,1396,a
11861,9358,a
11881,368,a
11901,12440,a
11921,14801,a
11941,38306,a
11961,25231,a
11981,9615,a
12001,28683,a
12021,23846,a
12041,18400,a
12061,6394,a
12081,16430,a
12101,14132,a
12121,10790,a
12141,5650,a
12161,21202,a
12181,14489,a
12201,7517,a
12221,6743,a
12241,6347,a
12261,10566,a
12281,819,a
12301,22626,a
12321,17061,a
12341,22731,a
12361,39841,a
12381,10802,a
12401,15786,a
12421,16983,a
12441,22636,a
12461,32770,a
12481,26786,a
12501,24521,a
12521,2806,a
12541,26442,a
12561,19518,a
12581,19869,a
12601,11422,a
12621,14888,a
12641,24447,a
12661,23941,a
12681,33486,a
12701,2386,a
12721,838,a
12741,1732,a
12761,21409,a
12781,21,a
12801,6888,a
12821,29646,a
12841,28577,a
12861,24604,a
12881,29204,a
12901,5051,a
12921,10026,a
12941,18422,a
12961,15874,a
12981,11053,a
13001,33009,a
13021,23677,a
13041,13509,a
13061,22949,a
13081,9115,a
13101,16201,a
13121,36089,a
13141,14610,a
13161,23607,a
13181,24156,a
13201,6783,a
13221,11282,a
13241,27613,a
13261,1860,a
13281,16824,a
13301,10808,a
13321,28037,a
13341,27718,a
13361,37528,a
13381,22644,a
13401,4387,a
13421,14121,a
13441,36014,a
13461,2008,a
13481,36524,a
13501,27202,a
13521,19155,a
13541,15137,a
13561,12493,a
13581,12264,a
13601,21472,a
13621,6800,a
13641,12345,a
13661,6113,a
13681,21219,a
13701,14277,a
13721,23855,a
13741,33282,a
13761,21625,a
13781,20010,a
13801,875,a
13821,15180,a
13841,37001,a
13861,36425,a
13881,29437,a
13901,3855,a
13921,5437,a
13941,11750,a
13961,13965,a
13981,31177,a
14001,38286,a
14021,17183,a
14041,36122,a
14061,14671,a
14081,25580,a
14101,604,a
14121,33012,a
14141,1135,a
14161,14239,a
14181,8245,a
14201,7685,a
14221,31132,a
14241,28017,a
14261,35454,a
14281,3062,a
14301,8891,a
14321,26821,a
14341,26895,a
14361,23166,a
14381,13208,a
14401,4152,a
14421,4528,a
14441,3522,a
14461,950,a
14481,2254,a
14501,13150,a
14521,33386,a
14541,25309,a
14561,2073,a
14581,40131,a
14601,1893,a
14621,26921,a
14641,33165,a
14661,8226,a
14681,24012,a
14701,35699,a
14721,34830,a
14741,6872,a
14761,33509,a
14781,2789,a
14801,7637,a
14821,26700,a
14841,4004,a
14861,12924,a
14881,13949,a
14901,960,a
14921,22017,a
14941,23131,a
14961,36673,a
14981,18858,a
15001,37505,a
15021,37794,a
15041,28042,a
15061,1228,a
15081,27637,a
15101,34152,a
15121,27705,a
15141,24793,a
15161,10817,a
15181,9832,a
15201,15179,a
15221,20322,a
15241,27044,a
15261,10056,a
15281,10344,a
15301,37170,a
15321,3391,a
15341,2443,a
15361,8813,a
15381,28711,a
15401,7901,a
15421,15763,a
15441,38405,a
15461,31922,a
15481,36910,a
15501,17626,a
15521,27503,a
15541,28626,a
15561,21583,a
15581,186,a
15601,7646,a
15621,970,a
15641,17467,a
15661,25147,a
15681,30949,a
15701,4066,a
15721,7636,a
15741,34703,a
15761,21235,a
15781,29842,a
15801,31205,a
15821,26508,a
15841,40876,a
15861,6062,a
15881,19873,a
15901,12846,a
15921,20597,a
15941,13322,a
15961,24748,a
15981,30275,a
16001,25398,a
16021,16709,a
16041,6085,a
16061,31057,a
16081,26235,a
16101,8568,a
16121,42285,a
16141,14773,a
16161,5468,a
16181,14313,a
16201,6319,a
16221,7283,a
16241,26774,a
16261,2274,a
16281,25246,a
16301,33717,a
16321,9646,a
16341,17102,a
16361,4076,a
16381,19789,a
16401,7040,a
16421,28021,a
16441,19422,a
16461,5435,a
16481,12971,a
16501,22828,a
16521,3916,a
16541,14180,a
16561,689,a
16581,33131,a
16601,2711,a
16621,6981,a
16641,8424,a
16661,731,a
16681,4711,a
16701,15540,a
16721,35304,a
16741,20412,a
16761,22036,a
16781,22013,a
16801,31071,a
16821,18852,a
16841,12665,a
16861,19420,a
16881,32685,a
16901,38679,a
16921,749,a
16941,17474,a
16961,16269,a
16981,33231,a
17001,21474,a
17021,22479,a
17041,24988,a
17061,4993,a
17081,3501,a
17101,33445,a
17121,32717,a
17141,12203,a
17161,18655,a
17181,11434,a
17201,2984,a
17221,1383,a
17241,25845,a
17261,37234,a
17281,15547,a
17301,15505,a
17321,16846,a
17341,18107,a
17361,26018,a
17381,2029,a
17401,10106,a
17421,7878,a
17441,32500,a
17461,5520,a
17481,9401,a
17501,20820,a
17521,36662,a
17541,6930,a
17561,23004,a
17581,7858,a
17601,26121,a
17621,22142,a
17641,34560,a
17661,14059,a
17681,24209,a
17701,15033,a
17721,5248,a
17741,32678,a
17761,29722,a
17781,32212,a
17801,8348,a
17821,1086,a
17841,8222,a
17861,17532,a
17881,7333,a
17901,16410,a
17921,30632,a
17941,29207,a
17961,10505,a
17981,4856,a
18001,23110,a
18021,16422,a
18041,1603,a
18061,27270,a
18081,219,a
18101,4983,a
18121,16860,a
18141,35824,a
18161,4473,a
18181,13045,a
18201,30177,a
18221,14144,a
18241,25975,a
18261,5852,a
18281,14725,a
18301,29017,a
18321,14883,a
18341,12946,a
18361,23212,a
18381,35157,a
18401,16437,a
18421,8674,a
18441,19247,a
18461,6441,a
18481,23599,a
18501,32883,a
18521,12162,a
18541,32042,a
18561,36153,a
18581,1461,a
18601,17841,a
18621,6144,a
18641,22661,a
18661,31356,a
18681,25515,a
18701,26156,a
18721,19156,a
18741,29491,a
18761,20400,a
18781,11041,a
18801,22665,a
18821,23705,a
18841,6457,a
18861,18302,a
18881,13287,a
18901,30607,a
18921,17983,a
18941,7592,a
18961,11704,a
18981,42662,a
19001,40498,a
19021,13017,a
19041,12577,a
19061,26436,a
19081,24495,a
19101,20674,a
19121,8154,a
19141,37937,a
19161,15120,a
19181,5490,a
19201,43502,a
19221,37122,a
19241,13889,a
19261,21940,a
19281,5934,a
19301,35689,a
19321,32848,a
19341,39218,a
19361,23533,a
19381,4732,a
19401,39782,a
19421,25702,a
19441,24180,a
19461,4575,a
19481,21637,a
19501,31394,a
19521,10848,a
19541,33027,a
19561,4427,a
19581,16560,a
19601,8293,a
19621,27541,a
19641,13636,a
19661,34816,a
19681,10279,a
19701,2884,a
19721,38094,a
19741,30171,a
19761,29233,a
19781,13299,a
19801,15459,a
19821,5452,a
19841,20667,a
19861,8158,a
19881,40379,a
19901,17445,a
19921,31640,a
19941,3067,a
19961,10894,a
19981,38247,a
20001,4924,a
20021,17845,a
20041,8236,a
20061,2842,a
20081,2685,a
20101,10331,a
20121,13090,a
20141,3567,a
20161,26773,a
20181,33990,a
20201,4562,a
20221,15212,a
20241,13577,a
20261,24814,a
20281,21769,a
20301,24418,a
20321,5863,a
20341,27267,a
20361,14230,a
20381,21280,a
20401,21295,a
20421,9192,a
20441,28860,a
20461,782,a
20481,28043,a
20501,33285,a
20521,28710,a
20541,29224,a
20561,32107,a
20581,5808,a
20601,32459,a
20621,10597,a
20641,17711,a
20661,34265,a
20681,13907,a
20701,14193,a
20721,28866,a
20741,3001,a
20761,9944,a
20781,15565,a
20801,10351,a
20821,19489,a
20841,30762,a
20861,33537,a
20881,19536,a
20901,18562,a
20921,12721,a
20941,13637,a
20961,31777,a
20981,16884,a
21001,11075,a
21021,13075,a
21041,15063,a
21061,20201,a
21081,34475,a
21101,15741,a
21121,2092,a
21141,18797,a
21161,8696,a
21181,2302,a
21201,11683,a
21221,16252,a
21241,17886,a
21261,22515,a
21281,23756,a
21301,13626,a
21321,16100,a
21341,23580,a
21361,10143,a
21381,21992,a
21401,7073,a
21421,11960,a
21441,20584,a
21461,3654,a
21481,16775,a
21501,29544,a
21521,18240,a
21541,28204,a
21561,31451,a
21581,30157,a
21601,17875,a
21621,33947,a
21641,20254,a
21661,19154,a
21681,5366,a
21701,16476,a
21721,13366,a
21741,5321,a
21761,22461,a
21781,10564,a
21801,35688,a
21821,35123,a
21841,31804,a
21861,22843,a
21881,17718,a
21901,35482,a
21921,13669,a
21941,1510,a
21961,36633,a
21981,25119,a
22001,30866,a
22021,11209,a
22041,25072,a
22061,2853,a
22081,16606,a
22101,33917,a
22121,31582,a
22141,321,a
22161,23365,a
22181,22413,a
22201,32037,a
22221,1130,a
22241,4975,a
22261,9178,a
22281,28560,a
22301,10982,a
22321,132,a
22341,4959,a
22361,5092,a
22381,33598,a
22401,746,a
22421,37990,a
22441,14234,a
22461,40783,a
22481,28499,a
22501,30278,a
22521,37236,a
22541,35686,a
22561,27207,a
22581,5430,a
22601,19315,a
22621,37568,a
22641,1364,a
22661,19837,a
22681,17960,a
22701,28592,a
22721,15117,a
22741,7584,a
22761,13525,a
22781,2172,a
22801,17911,a
22821,30270,a
22841,4748,a
22861,25794,a
22881,23711,a
22901,25669,a
22921,17798,a
22941,15307,a
22961,34600,a
22981,27019,a
23001,1166,a
23021,35016,a
23041,7420,a
23061,2284,a
23081,11403,a
23101,33099,a
23121,30472,a
23141,40448,a
23161,22721,a
23181,18814,a
23201,5778,a
23221,6523,a
23241,24656,a
23261,29083,a
23281,34792,a
23301,33913,a
23321,30386,a
23341,4,a
23361,511,a
23381,20825,a
23401,6177,a
23421,13823,a
23441,14364,a
23461,15113,a
23481,10734,a
23501,29875,a
23521,21209,a
23541,33239,a
23561,5475,a
23581,14750,a
23601,29350,a
23621,28398,a
23641,19122,a
23661,9929,a
23681,20363,a
23701,12232,a
23721,10280,a
23741,35162,a
23761,31675,a
23781,8252,a
23801,35439,a
23821,738,a
23841,30635,a
23861,10337,a
23881,33952,a
23901,2384,a
23921,32151,a
23941,31298,a
23961,20988,a
23981,26595,a
24001,42558,a
24021,28247,a
24041,15218,a
24061,30887,a
24081,28086,a
24101,3736,a
24121,21009,a
24141,34388,a
24161,28770,a
24181,30852,a
24201,18987,a
24221,2015,a
24241,26223,a
24261,34640,a
24281,11478,a
24301,23621,a
24321,18110,a
24341,15147,a
24361,28333,a
24381,36510,a
24401,7215,a
24421,31968,a
24441,34977,a
24461,32378,a
24481,11764,a
24501,23020,a
24521,25034,a
24541,3128,a
24561,24770,a
24581,36514,a
24601,35863,a
24621,18363,a
24641,11823,a
24661,26920,a
24681,2770,a
24701,9043,a
24721,29472,a
24741,30658,a
24761,25039,a
24781,3867,a
24801,7077,a
24821,30080,a
24841,8542,a
24861,32253,a
24881,31900,a
24901,16038,a
24921,16121,a
24941,34136,a
24961,11497,a
24981,382,a
25001,20279,a
25021,19475,a
25041,23813,a
25061,13052,a
25081,27957,a
25101,18904,a
25121,37935,a
25141,35136,a
25161,39088,a
25181,24605,a
25201,31904,a
25221,16109,a
25241,10866,a
25261,31263,a
25281,32478,a
25301,33119,a
25321,38714,a
25341,36993,a
25361,35669,a
25381,38099,a
25401,12293,a
25421,21375,a
25441,28743,a
25461,7931,a
25481,29642,a
25501,6771,a
25521,23376,a
25541,22381,a
25561,30268,a
25581,25427,a
25601,27852,a
25621,23247,a
25641,24003,a
25661,10534,a
25681,19143,a
25701,13661,a
25721,16320,a
25741,12520,a
25761,12540,a
25781,7064,a
25801,18106,a
25821,15320,a
25841,19863,a
25861,41799,a
25881,28664,a
25901,18596,a
25921,9212,a
25941,263,a
25961,16862,a
25981,41646,a
26001,10493,a
26021,19077,a
26041,35647,a
26061,22622,a
26081,9117,a
26101,30339,a
26121,36471,a
26141,21697,a
26161,2074,a
26181,2468,a
26201,34092,a
26221,31055,a
26241,34029,a
26261,39707,a
26281,6852,a
26301,23427,a
26321,2878,a
26341,38258,a
26361,40573,a
26381,37954,a
26401,16138,a
26421,20381,a
26441,40056,a
26461,3309,a
26481,26483,a
26501,32392,a
26521,10301,a
26541,16355,a
26561,8950,a
26581,16442,a
26601,22514,a
26621,26325,a
26641,13097,a
26661,8908,a
26681,12682,a
26701,35518,a
26721,29578,a
26741,27684,a
26761,25620,a
26781,37839,a
26801,26875,a
26821,24653,a
26841,21751,a
26861,40741,a
26881,27516,a
26901,23357,a
26921,22353,a
26941,26452,a
26961,9252,a
26981,33176,a
27001,28064,a
27021,13795,a
27041,17703,a
27061,30531,a
27081,27424,a
27101,29415,a
27121,19569,a
27141,39487,a
27161,2566,a
27181,17080,a
27201,16107,a
27221,7770,a
27241,29260,a
27261,19638,a
27281,13707,a
27301,23913,a
27321,38101,a
27341,14245,a
27361,41063,a
27381,2584,a
27401,15403,a
27421,20652,a
27441,23275,a
27461,20804,a
27481,4418,a
27501,16962,a
27521,39667,a
27541,15608,a
27561,7171,a
27581,35744,a
27601,11195,a
27621,457,a
27641,36165,a
27661,42513,a
27681,21821,a
27701,356,a
27721,11395,a
27741,35551,a
27761,31770,a
27781,41319,a
27801,41160,a
27821,21053,a
27841,37893,a
27861,38923,a
27881,13683,a
27901,22125,a
27921,15296,a
27941,36002,a
27961,21425,a
27981,9100,a
28001,25491,a
28021,10198,a
28041,743,a
28061,27828,a
28081,18948,a
28101,38005,a
28121,4561,a
28141,14707,a
28161,26454,a
28181,15797,a
28201,3064,a
28221,24318,a
28241,26989,a
28261,24083,a
28281,42023,a
28301,10023,a
28321,23245,a
28341,9321,a
28361,18388,a
28381,29674,a
28401,37488,a
28421,21020,a
28441,25572,a
28461,26743,a
28481,36475,a
28501,19160,a
28521,18600,a
28541,20791,a
28561,4701,a
28581,37976,a
28601,18111,a
28621,24508,a
28641,35577,a
28661,17161,a
28681,17146,a
28701,36964,a
28721,5208,a
28741,24763,a
28761,40863,a
28781,22193,a
28801,27939,a
28821,15435,a
28841,18930,a
28861,43001,a
28881,5754,a
28901,11436,a
28921,9948,a
28941,30913,a
28961,12684,a
28981,29903,a
29001,21817,a
29021,32036,a
29041,39893,a
29061,1129,a
29081,28908,a
29101,29113,a
29121,19044,a
29141,11124,a
29161,8440,a
29181,20934,a
29201,36608,a
29221,36730,a
29241,19931,a
29261,41081,a
29281,40684,a
29301,4510,a
29321,37944,a
29341,27226,a
29361,39572,a
29381,36447,a
29401,37455,a
29421,28082,a
29441,15047,a
29461,6534,a
29481,20516,a
29501,11841,a
29521,14087,a
29541,24460,a
29561,29397,a
29581,43658,a
29601,3098,a
29621,29935,a
29641,34127,a
29661,6447,a
29681,14084,a
29701,18349,a
29721,7992,a
29741,26237,a
29761,37562,a
29781,18232,a
29801,17277,a
29821,34243,a
29841,3052,a
29861,35396,a
29881,36480,a
29901,37765,a
29921,14730,a
29941,20459,a
29961,13737,a
29981,16841,a
30001,11853,a
30021,8935,a
30041,23511,a
30061,16820,a
30081,24718,a
30101,890,a
30121,31597,a
30141,2362,a
30161,21503,a
30181,19773,a
30201,27384,a
30221,5699,a
30241,28497,a
30261,3542,a
30281,38060,a
30301,35633,a
30321,16576,a
30341,13180,a
30361,19642,a
30381,16934,a
30401,3772,a
30421,12647,a
30441,38098,a
30461,4278,a
30481,10390,a
30501,41642,a
30521,32175,a
30541,35297,a
30561,12483,a
30581,28061,a
30601,7042,a
30621,24555,a
30641,17498,a
30661,35823,a
30681,25938,a
30701,37702,a
30721,5822,a
30741,18682,a
30761,23185,a
30781,36739,a
30801,41065,a
30821,15519,a
30841,13165,a
30861,8679,a
30881,39369,a
30901,17241,a
30921,31793,a
30941,29742,a
30961,34327,a
30981,40671,a
31001,41455,a
31021,33089,a
31041,18228,a
31061,7956,a
31081,40146,a
31101,33605,a
31121,41910,a
31141,30568,a
31161,2431,a
31181,35380,a
31201,26475,a
31221,39344,a
31241,17235,a
31261,34727,a
31281,7368,a
31301,30125,a
31321,22645,a
31341,33678,a
31361,35953,a
31381,30982,a
31401,22546,a
31421,2068,a
31441,38296,a
31461,30747,a
31481,20100,a
31501,37942,a
31521,20275,a
31541,7007,a
31561,31856,a
31581,27422,a
31601,3425,a
31621,33156,a
31641,36574,a
31661,14529,a
31681,26380,a
31701,6454,a
31721,3644,a
31741,28482,a
31761,16401,a
31781,21445,a
31801,35781,a
31821,1045,a
31841,15639,a
31861,36970,a
31881,39903,a
31901,16556,a
31921,11156,a
31941,33721,a
31961,272,a
31981,3982,a
32001,39197,a
32021,34115,a
32041,33931,a
32061,27217,a
32081,42068,a
32101,40605,a
32121,17437,a
32141,6495,a
32161,37815,a
32181,1981,a
32201,1397,a
32221,42765,a
32241,32515,a
32261,20417,a
32281,37378,a
32301,25058,a
32321,36427,a
32341,23182,a
32361,6132,a
32381,15246,a
32401,10352,a
32421,17568,a
32441,36186,a
32461,16103,a
32481,14639,a
32501,14820,a
32521,37164,a
32541,39947,a
32561,19997,a
32581,21544,a
32601,42929,a
32621,27484,a
32641,20391,a
32661,28100,a
32681,24310,a
32701,2989,a
32721,26984,a
32741,11029,a
32761,27176,a
32781,26088,a
32801,20197,a
32821,18601,a
32841,26193,a
32861,9430,a
32881,25901,a
32901,35631,a
32921,32399,a
32941,27593,a
32961,10208,a
32981,26667,a
33001,40331,a
33021,24011,a
33041,40892,a
33061,43091,a
33081,31433,a
33101,36699,a
33121,28624,a
33141,40856,a
33161,35037,a
33181,27830,a
33201,31545,a
33221,31710,a
33241,17017,a
33261,34131,a
33281,5889,a
33301,14941,a
33321,1238,a
33341,37800,a
33361,38847,a
33381,7900,a
33401,36244,a
33421,1368,a
33441,38007,a
33461,43496,a
33481,28381,a
33501,24464,a
33521,31790,a
33541,2308,a
33561,40092,a
33581,29351,a
33601,19653,a
33621,42745,a
33641,29729,a
33661,23319,a
33681,4786,a
33701,12176,a
33721,39702,a
33741,22182,a
33761,6377,a
33781,27988,a
33801,29202,a
33821,34576,a
33841,751,a
33861,33764,a
33881,11825,a
33901,26040,a
33921,35166,a
33941,42808,a
33961,34219,a
33981,16365,a
34001,28170,a
34021,37029,a
34041,36670,a
34061,43312,a
34081,39721,a
34101,27551,a
34121,15227,a
34141,18448,a
34161,39612,a
34181,38638,a
34201,29973,a
34221,21100,a
34241,31006,a
34261,40909,a
34281,18856,a
34301,19867,a
34321,40105,a
34341,26355,a
34361,38753,a
34381,23000,a
34401,39925,a
34421,43386,a
34441,32351,a
34461,28724,a
34481,43871,a
34501,3494,a
34521,777,a
34541,20509,a
34561,17916,a
34581,14347,a
34601,33942,a
34621,42392,a
34641,39211,a
34661,19355,a
34681,36300,a
34701,43927,a
34721,32689,a
34741,36513,a
34761,38385,a
34781,30611,a
34801,35840,a
34821,24939,a
34841,27694,a
34861,36709,a
34881,43529,a
34901,42307,a
34921,33842,a
34941,7286,a
34961,39303,a
34981,36506,a
35001,36019,a
35021,37443,a
35041,27023,a
35061,23570,a
35081,30668,a
35101,31830,a
35121,35745,a
35141,36622,a
35161,17430,a
35181,33651,a
35201,13154,a
35221,18231,a
35241,38328,a
35261,37809,a
35281,29494,a
35301,21987,a
35321,2767,a
35341,28994,a
35361,21896,a
35381,38936,a
35401,36111,a
35421,22254,a
35441,39860,a
35461,26715,a
35481,26801,a
35501,23291,a
35521,32882,a
35541,29335,a
35561,29261,a
35581,32580,a
35601,40872,a
35621,37725,a
35641,28979,a
35661,37291,a
35681,29234,a
35701,30044,a
35721,39229,a
35741,32638,a
35761,36104,a
35781,18227,a
35801,5839,a
35821,30372,a
35841,31874,a
35861,39216,a
35881,23613,a
35901,633,a
35921,6216,a
35941,22623,a
35961,38608,a
35981,15736,a
36001,43232,a
36021,43384,a
36041,15717,a
36061,41436,a
36081,1170,a
36101,28022,a
36121,33638,a
36141,35542,a
36161,43410,a
36181,27927,a
36201,18143,a
36221,41309,a
36241,34358,a
36261,28406,a
36281,39962,a
36301,41683,a
36321,36539,a
36341,37687,a
36361,38984,a
36381,26439,a
36401,34822,a
36421,17007,a
36441,43697,a
36461,42784,a
36481,16520,a
36501,6117,a
36521,41853,a
36541,38464,a
36561,32427,a
36581,40826,a
36601,34694,a
36621,32217,a
36641,42261,a
36661,19593,a
36681,39966,a
36701,35806,a
36721,29433,a
36741,38754,a
36761,39297,a
36781,33094,a
36801,33011,a
36821,41085,a
36841,35998,a
36861,23440,a
36881,37220,a
36901,41465,a
36921,36878,a
36941,39317,a
36961,36207,a
36981,37522,a
37001,41690,a
37021,24401,a
37041,41122,a
37061,36120,a
37081,43263,a
37101,22634,a
37121,32573,a
37141,43709,a
37161,24588,a
37181,43044,a
37201,23240,a
37221,37901,a
37241,38646,a
37261,42273,a
37281,17928,a
37301,25066,a
37321,37506,a
37341,10898,a
37361,33660,a
37381,28010,a
37401,34617,a
37421,36788,a
37441,43610,a
37461,42570,a
37481,11218,a
37501,37439,a
37521,32980,a
37541,15353,a
37561,7136,a
37581,22407,a
37601,39489,a
37621,25368,a
37641,35651,a
37661,34235,a
37681,43970,a
37701,35233,a
37721,42550,a
37741,43696,a
37761,27472,a
37781,39675,a
37801,13819,a
37821,28177,a
37841,30984,a
37861,21588,a
37881,12881,a
37901,24565,a
37921,8856,a
37941,43251,a
37961,38039,a
37981,27822,a
38001,41711,a
38021,31682,a
38041,29355,a
38061,38703,a
38081,28456,a
38101,23715,a
38121,23085,a
38141,34701,a
38161,38693,a
38181,42237,a
38201,29682,a
38221,29341,a
38241,41670,a
38261,19660,a
38281,43798,a
38301,29270,a
38321,39449,a
38341,43903,a
38361,40625,a
38381,35100,a
38401,38178,a
38421,523,a
38441,41543,a
38461,34337,a
38481,39158,a
38501,37608,a
38521,11220,a
38541,23517,a
38561,39628,a
38581,40319,a
38601,42595,a
38621,35655,a
38641,20483,a
38661,41329,a
38681,35242,a
38701,10141,a
38721,28091,a
38741,25164,a
38761,28206,a
38781,37661,a
38801,26658,a
38821,38069,a
38841,38698,a
38861,21832,a
38881,13904,a
38901,25100,a
38921,35006,a
38941,23728,a
38961,26933,a
38981,34728,a
39001,22745,a
39021,34951,a
39041,19862,a
39061,42394,a
39081,37744,a
39101,43237,a
39121,24611,a
39141,37967,a
39161,43347,a
39181,19835,a
39201,21976,a
39221,40803,a
39241,36989,a
39261,36408,a
39281,41258,a
39301,39596,a
39321,34954,a
39341,33547,a
39361,38845,a
39381,36336,a
39401,41821,a
39421,30049,a
39441,42742,a
39461,19618,a
39481,36671,a
39501,33307,a
39521,15557,a
39541,11882,a
39561,21926,a
39581,35759,a
39601,43638,a
39621,13329,a
39641,39272,a
39661,34226,a
39681,43855,a
39701,32946,a
39721,37945,a
39741,37585,a
39761,42480,a
39781,16960,a
39801,39824,a
39821,15407,a
39841,33524,a
39861,41819,a
39881,38498,a
39901,24574,a
39921,42484,a
39941,42963,a
39961,43216,a
39981,43554,a
40001,37953,a
40021,20470,a
40041,43238,a
40061,33069,a
40081,37918,a
40101,5153,a
40121,36680,a
40141,30147,a
40161,42206,a
40181,42953,a
40201,33716,a
40221,30071,a
40241,35635,a
40261,37139,a
40281,24524,a
40301,43231,a
40321,42938,a
40341,34262,a
40361,29907,a
40381,40691,a
40401,36157,a
40421,32630,a
40441,33462,a
40461,13845,a
40481,15357,a
40501,42708,a
40521,38491,a
40541,40914,a
40561,4603,a
40581,28510,a
40601,31242,a
40621,40627,a
40641,17436,a
40661,37994,a
40681,43295,a
40701,40749,a
40721,35613,a
40741,42073,a
40761,40568,a
40781,31806,a
40801,35149,a
40821,43012,a
40841,39152,a
40861,28099,a
40881,25302,a
40901,19917,a
40921,43398,a
40941,43721,a
40961,43544,a
40981,40049,a
41001,33629,a
41021,43981,a
41041,43817,a
41061,25759,a
41081,41221,a
41101,38510,a
41121,41513,a
41141,43150,a
41161,43281,a
41181,39320,a
41201,43915,a
41221,42914,a
41241,37453,a
41261,38313,a
41281,41536,a
41301,40597,a
41321,42061,a
41341,15875,a
41361,35448,a
41381,37712,a
41401,42146,a
41421,35727,a
41441,32873,a
41461,33964,a
41481,39515,a
41501,37504,a
41521,43288,a
41541,43442,a
41561,17289,a
41581,11688,a
41601,18955,a
41621,38502,a
41641,40352,a
41661,43552,a
41681,41892,a
41701,38407,a
41721,32485,a
41741,39945,a
41761,43119,a
41781,25333,a
41801,29660,a
41821,36040,a
41841,43613,a
41861,37404,a
41881,23495,a
41901,20117,a
41921,39826,a
41941,39033,a
41961,41983,a
41981,40977,a
42001,41880,a
42021,40215,a
42041,32483,a
42061,41702,a
42081,32763,a
42101,30598,a
42121,42272,a
42141,8621,a
42161,36489,a
42181,39415,a
42201,34326,a
42221,36642,a
42241,33253,a
42261,35571,a
42281,36473,a
42301,30067,a
42321,20053,a
42341,42109,a
42361,42552,a
42381,43008,a
42401,42198,a
42421,41443,a
42441,43583,a
42461,19239,a
42481,35892,a
42501,36175,a
42521,6383,a
42541,39427,a
42561,42657,a
42581,40216,a
42601,31423,a
42621,42125,a
42641,20860,a
42661,35007,a
42681,41743,a
42701,36777,a
42721,28590,a
42741,42512,a
42761,19259,a
42781,33767,a
42801,30247,a
42821,43014,a
42841,43648,a
42861,16487,a
42881,42327,a
42901,32643,a
42921,41009,a
42941,40226,a
42961,38184,a
42981,34923,a
43001,39750,a
43021,43688,a
43041,42127,a
43061,30976,a
43081,43399,a
43101,36778,a
43121,42465,a
43141,43881,a
43161,43926,a
43181,12088,a
43201,42658,a
43221,41937,a
43241,43458,a
43261,38262,a
43281,42727,a
43301,43196,a
43321,37257,a
43341,30397,a
43361,42058,a
43381,30581,a
43401,36706,a
43421,42113,a
43441,39681,a
43461,26065,a
43481,40197,a
43501,35387,a
43521,37925,a
43541,43602,a
43561,39650,a
43581,28000,a
43601,41390,a
43621,39315,a
43641,43508,a
43661,43053,a
43681,41764,a
43701,27741,a
43721,38550,a
43741,42858,a
43761,37589,a
43781,31118,a
43801,34668,a
43821,41471,a
43841,43990,a
43861,40637,a
43881,36795,a
43901,40420,a
43921,36971,a
43941,43828,a
43961,41896,a
43981,34241,a


==> fig/data/rank/unc_cor_5p.txt <==
x,y,label
1,4426,a
21,4572,a
41,9973,a
61,3607,a
81,3141,a
101,5257,a
121,5142,a
141,7032,a
161,7311,a
181,1667,a
201,1535,a
221,6534,a
241,9158,a
261,384,a
281,13602,a
301,15725,a
321,12879,a
341,8326,a
361,5072,a
381,1829,a
401,4030,a
421,7023,a
441,104,a
461,1468,a
481,6734,a
501,662,a
521,6125,a
541,654,a
561,3094,a
581,3395,a
601,29433,a
621,8805,a
641,6259,a
661,11545,a
681,17775,a
701,2267,a
721,5903,a
741,13483,a
761,6181,a
781,2331,a
801,2032,a
821,3264,a
841,5698,a
861,14373,a
881,17329,a
901,4943,a
921,4815,a
941,4160,a
961,9139,a
981,4814,a
1001,1101,a
1021,900,a
1041,888,a
1061,6970,a
1081,777,a
1101,4323,a
1121,15510,a
1141,9626,a
1161,12731,a
1181,4618,a
1201,3493,a
1221,6253,a
1241,12745,a
1261,14311,a
1281,5269,a
1301,2452,a
1321,9616,a
1341,2295,a
1361,3933,a
1381,8475,a
1401,14504,a
1421,5758,a
1441,6908,a
1461,9887,a
1481,1159,a
1501,17800,a
1521,77,a
1541,2338,a
1561,11888,a
1581,5803,a
1601,10558,a
1621,9663,a
1641,524,a
1661,494,a
1681,1517,a
1701,3063,a
1721,2219,a
1741,7304,a
1761,2438,a
1781,3571,a
1801,6832,a
1821,18234,a
1841,25955,a
1861,13794,a
1881,4071,a
1901,9741,a
1921,7504,a
1941,5201,a
1961,12466,a
1981,18127,a
2001,14210,a
2021,3238,a
2041,2373,a
2061,4190,a
2081,832,a
2101,10141,a
2121,17739,a
2141,3853,a
2161,3799,a
2181,7279,a
2201,23538,a
2221,8032,a
2241,20593,a
2261,7448,a
2281,13149,a
2301,63,a
2321,1697,a
2341,4210,a
2361,3914,a
2381,12370,a
2401,5725,a
2421,13590,a
2441,4129,a
2461,10276,a
2481,14644,a
2501,27438,a
2521,11369,a
2541,3351,a
2561,17591,a
2581,16298,a
2601,6262,a
2621,851,a
2641,2039,a
2661,13607,a
2681,11715,a
2701,23705,a
2721,14738,a
2741,13481,a
2761,9446,a
2781,2355,a
2801,9553,a
2821,14821,a
2841,8772,a
2861,5868,a
2881,8273,a
2901,9034,a
2921,8449,a
2941,2482,a
2961,9159,a
2981,10746,a
3001,9751,a
3021,8234,a
3041,20417,a
3061,4405,a
3081,1222,a
3101,1613,a
3121,16237,a
3141,8351,a
3161,6432,a
3181,11427,a
3201,20306,a
3221,14660,a
3241,6174,a
3261,12828,a
3281,10470,a
3301,12332,a
3321,6027,a
3341,3711,a
3361,5272,a
3381,20272,a
3401,10066,a
3421,7316,a
3441,8263,a
3461,29599,a
3481,8550,a
3501,5551,a
3521,7635,a
3541,8500,a
3561,15213,a
3581,31506,a
3601,14665,a
3621,7180,a
3641,17210,a
3661,2478,a
3681,1566,a
3701,10550,a
3721,9440,a
3741,6995,a
3761,9311,a
3781,8276,a
3801,2423,a
3821,9582,a
3841,9352,a
3861,8162,a
3881,13631,a
3901,3065,a
3921,18299,a
3941,8111,a
3961,1168,a
3981,6519,a
4001,6640,a
4021,9017,a
4041,20256,a
4061,3184,a
4081,13846,a
4101,7848,a
4121,2812,a
4141,6969,a
4161,3235,a
4181,1346,a
4201,12542,a
4221,11457,a
4241,26622,a
4261,15402,a
4281,1530,a
4301,1246,a
4321,20191,a
4341,19550,a
4361,5436,a
4381,19714,a
4401,20130,a
4421,2068,a
4441,9710,a
4461,17623,a
4481,6396,a
4501,3851,a
4521,13688,a
4541,16554,a
4561,22822,a
4581,30048,a
4601,8098,a
4621,11157,a
4641,5195,a
4661,2775,a
4681,15917,a
4701,3992,a
4721,1067,a
4741,59,a
4761,22719,a
4781,2867,a
4801,22438,a
4821,18222,a
4841,9689,a
4861,3182,a
4881,4544,a
4901,15109,a
4921,3765,a
4941,30923,a
4961,13130,a
4981,9683,a
5001,3172,a
5021,5376,a
5041,14327,a
5061,1006,a
5081,17960,a
5101,18051,a
5121,22903,a
5141,9360,a
5161,11251,a
5181,21661,a
5201,1519,a
5221,17034,a
5241,10527,a
5261,2653,a
5281,6225,a
5301,20708,a
5321,3943,a
5341,24199,a
5361,1863,a
5381,9348,a
5401,11233,a
5421,1512,a
5441,903,a
5461,3601,a
5481,12303,a
5501,12283,a
5521,17293,a
5541,1654,a
5561,20967,a
5581,28085,a
5601,1724,a
5621,21324,a
5641,4301,a
5661,19562,a
5681,8159,a
5701,6958,a
5721,1655,a
5741,4327,a
5761,4520,a
5781,11630,a
5801,13355,a
5821,9982,a
5841,20514,a
5861,4069,a
5881,17249,a
5901,13608,a
5921,19480,a
5941,838,a
5961,21954,a
5981,2036,a
6001,3378,a
6021,8389,a
6041,9007,a
6061,712,a
6081,5985,a
6101,18156,a
6121,7767,a
6141,7775,a
6161,6566,a
6181,111,a
6201,12366,a
6221,12130,a
6241,12878,a
6261,6444,a
6281,14645,a
6301,1145,a
6321,794,a
6341,8022,a
6361,9432,a
6381,1935,a
6401,16374,a
6421,8717,a
6441,8440,a
6461,6949,a
6481,15032,a
6501,17913,a
6521,15991,a
6541,14137,a
6561,10553,a
6581,1235,a
6601,22396,a
6621,9788,a
6641,23220,a
6661,6198,a
6681,5018,a
6701,17355,a
6721,5494,a
6741,9123,a
6761,21653,a
6781,8383,a
6801,5316,a
6821,14663,a
6841,16562,a
6861,17795,a
6881,7891,a
6901,9217,a
6921,21967,a
6941,13584,a
6961,17522,a
6981,25282,a
7001,8037,a
7021,5247,a
7041,19276,a
7061,9180,a
7081,12540,a
7101,1294,a
7121,21098,a
7141,7088,a
7161,6946,a
7181,11053,a
7201,18161,a
7221,14726,a
7241,12961,a
7261,16741,a
7281,4956,a
7301,27433,a
7321,1722,a
7341,1350,a
7361,2254,a
7381,2031,a
7401,14341,a
7421,9376,a
7441,19001,a
7461,14068,a
7481,5350,a
7501,13988,a
7521,20328,a
7541,25185,a
7561,2709,a
7581,20803,a
7601,5132,a
7621,27473,a
7641,26648,a
7661,33383,a
7681,30749,a
7701,26676,a
7721,23035,a
7741,7864,a
7761,22075,a
7781,22302,a
7801,9374,a
7821,13107,a
7841,15241,a
7861,28908,a
7881,8721,a
7901,4910,a
7921,21118,a
7941,29923,a
7961,14680,a
7981,12520,a
8001,23245,a
8021,13187,a
8041,15961,a
8061,16207,a
8081,7639,a
8101,1170,a
8121,5568,a
8141,2863,a
8161,15706,a
8181,15369,a
8201,18012,a
8221,1859,a
8241,25408,a
8261,22590,a
8281,2598,a
8301,27712,a
8321,8902,a
8341,27910,a
8361,20814,a
8381,16747,a
8401,22815,a
8421,8873,a
8441,14769,a
8461,32185,a
8481,14564,a
8501,9704,a
8521,4819,a
8541,23344,a
8561,9479,a
8581,32595,a
8601,20090,a
8621,9203,a
8641,19048,a
8661,21159,a
8681,28628,a
8701,9917,a
8721,15561,a
8741,12173,a
8761,27884,a
8781,31038,a
8801,32675,a
8821,29908,a
8841,13887,a
8861,32213,a
8881,26533,a
8901,4921,a
8921,11178,a
8941,21142,a
8961,16797,a
8981,7384,a
9001,18421,a
9021,21227,a
9041,34023,a
9061,28023,a
9081,8174,a
9101,17893,a
9121,5624,a
9141,13632,a
9161,22964,a
9181,19764,a
9201,14941,a
9221,26273,a
9241,16263,a
9261,23143,a
9281,31496,a
9301,13694,a
9321,4546,a
9341,24577,a
9361,33006,a
9381,4167,a
9401,16955,a
9421,37366,a
9441,33411,a
9461,24288,a
9481,1841,a
9501,22596,a
9521,39309,a
9541,28669,a
9561,17217,a
9581,1707,a
9601,24143,a
9621,33855,a
9641,14429,a
9661,13285,a
9681,17107,a
9701,30500,a
9721,37961,a
9741,36291,a
9761,2911,a
9781,13432,a
9801,11422,a
9821,23669,a
9841,2966,a
9861,9672,a
9881,14951,a
9901,4787,a
9921,22969,a
9941,6681,a
9961,1394,a
9981,4915,a
10001,14196,a
10021,37490,a
10041,14438,a
10061,37970,a
10081,13010,a
10101,36734,a
10121,29161,a
10141,13612,a
10161,2392,a
10181,16884,a
10201,19508,a
10221,4863,a
10241,27333,a
10261,2746,a
10281,18673,a
10301,15690,a
10321,20677,a
10341,33071,a
10361,4911,a
10381,15190,a
10401,18620,a
10421,26595,a
10441,8453,a
10461,35072,a
10481,24325,a
10501,13211,a
10521,12917,a
10541,23498,a
10561,3551,a
10581,32964,a
10601,21800,a
10621,28702,a
10641,17004,a
10661,14011,a
10681,10774,a
10701,7830,a
10721,27633,a
10741,35521,a
10761,38927,a
10781,2341,a
10801,13168,a
10821,16468,a
10841,28247,a
10861,6518,a
10881,8877,a
10901,3669,a
10921,4320,a
10941,16929,a
10961,24446,a
10981,20661,a
11001,29531,a
11021,300,a
11041,1137,a
11061,2981,a
11081,26952,a
11101,5083,a
11121,25046,a
11141,23222,a
11161,12255,a
11181,20779,a
11201,34182,a
11221,18511,a
11241,15263,a
11261,20409,a
11281,3710,a
11301,15795,a
11321,22729,a
11341,577,a
11361,3964,a
11381,6450,a
11401,14301,a
11421,11452,a
11441,14960,a
11461,474,a
11481,33371,a
11501,13399,a
11521,2874,a
11541,19026,a
11561,10678,a
11581,8431,a
11601,13761,a
11621,34570,a
11641,5651,a
11661,12024,a
11681,36057,a
11701,10870,a
11721,31484,a
11741,5289,a
11761,2081,a
11781,12813,a
11801,22532,a
11821,12749,a
11841,12080,a
11861,12107,a
11881,16171,a
11901,8945,a
11921,30106,a
11941,9834,a
11961,4234,a
11981,28716,a
12001,18257,a
12021,10332,a
12041,30588,a
12061,20386,a
12081,28253,a
12101,9628,a
12121,325,a
12141,5688,a
12161,12910,a
12181,10732,a
12201,11029,a
12221,8124,a
12241,4590,a
12261,4186,a
12281,25552,a
12301,24211,a
12321,2298,a
12341,8765,a
12361,23032,a
12381,2676,a
12401,34644,a
12421,24859,a
12441,28960,a
12461,13129,a
12481,17135,a
12501,9297,a
12521,2076,a
12541,3800,a
12561,21897,a
12581,31753,a
12601,26695,a
12621,3211,a
12641,7627,a
12661,15239,a
12681,25837,a
12701,12849,a
12721,10224,a
12741,32779,a
12761,22165,a
12781,24692,a
12801,21906,a
12821,5409,a
12841,26206,a
12861,36017,a
12881,36224,a
12901,18163,a
12921,14233,a
12941,4554,a
12961,13027,a
12981,20770,a
13001,17945,a
13021,15965,a
13041,30411,a
13061,1198,a
13081,10846,a
13101,14541,a
13121,11945,a
13141,21069,a
13161,23698,a
13181,18960,a
13201,18849,a
13221,19976,a
13241,21275,a
13261,6638,a
13281,2049,a
13301,707,a
13321,25088,a
13341,30741,a
13361,7936,a
13381,745,a
13401,6758,a
13421,15057,a
13441,25117,a
13461,21746,a
13481,7403,a
13501,14924,a
13521,21883,a
13541,6371,a
13561,20519,a
13581,23152,a
13601,18169,a
13621,23064,a
13641,30256,a
13661,18944,a
13681,5212,a
13701,33714,a
13721,19154,a
13741,24441,a
13761,19083,a
13781,24329,a
13801,13148,a
13821,19403,a
13841,21455,a
13861,4422,a
13881,4656,a
13901,14396,a
13921,23638,a
13941,25095,a
13961,37130,a
13981,20659,a
14001,10021,a
14021,25928,a
14041,28214,a
14061,10970,a
14081,20495,a
14101,14964,a
14121,17684,a
14141,1142,a
14161,11182,a
14181,13711,a
14201,13750,a
14221,35453,a
14241,17276,a
14261,16612,a
14281,86,a
14301,12915,a
14321,27121,a
14341,15262,a
14361,396,a
14381,38463,a
14401,10374,a
14421,4455,a
14441,25916,a
14461,18520,a
14481,22622,a
14501,24303,a
14521,17604,a
14541,7284,a
14561,12905,a
14581,10533,a
14601,3709,a
14621,26433,a
14641,10270,a
14661,5818,a
14681,18896,a
14701,3904,a
14721,26169,a
14741,11521,a
14761,12567,a
14781,13653,a
14801,17164,a
14821,8104,a
14841,16996,a
14861,32425,a
14881,19338,a
14901,16136,a
14921,6086,a
14941,18969,a
14961,13276,a
14981,8657,a
15001,7020,a
15021,13596,a
15041,11293,a
15061,23315,a
15081,28874,a
15101,3761,a
15121,3140,a
15141,20920,a
15161,18247,a
15181,3372,a
15201,17053,a
15221,19231,a
15241,9153,a
15261,17972,a
15281,2335,a
15301,34722,a
15321,4800,a
15341,5577,a
15361,13873,a
15381,10042,a
15401,21790,a
15421,28646,a
15441,23179,a
15461,31385,a
15481,5459,a
15501,19836,a
15521,11036,a
15541,14972,a
15561,6617,a
15581,13959,a
15601,15400,a
15621,12617,a
15641,4567,a
15661,7568,a
15681,5833,a
15701,16084,a
15721,18196,a
15741,13886,a
15761,26508,a
15781,16096,a
15801,25482,a
15821,40057,a
15841,10951,a
15861,3548,a
15881,27879,a
15901,4049,a
15921,31270,a
15941,23021,a
15961,18899,a
15981,2929,a
16001,19558,a
16021,20318,a
16041,597,a
16061,7114,a
16081,25226,a
16101,33463,a
16121,272,a
16141,32129,a
16161,4272,a
16181,9061,a
16201,1570,a
16221,22058,a
16241,21549,a
16261,2613,a
16281,13505,a
16301,18597,a
16321,37818,a
16341,26576,a
16361,16052,a
16381,5383,a
16401,460,a
16421,1622,a
16441,11388,a
16461,19826,a
16481,25188,a
16501,21274,a
16521,32610,a
16541,9276,a
16561,21500,a
16581,21817,a
16601,7699,a
16621,2002,a
16641,36584,a
16661,1799,a
16681,35728,a
16701,22419,a
16721,30560,a
16741,30667,a
16761,37245,a
16781,10295,a
16801,13536,a
16821,6287,a
16841,19857,a
16861,33898,a
16881,27381,a
16901,366,a
16921,4131,a
16941,23396,a
16961,7653,a
16981,20802,a
17001,11561,a
17021,14247,a
17041,4646,a
17061,10978,a
17081,30983,a
17101,28944,a
17121,14177,a
17141,11117,a
17161,30037,a
17181,6823,a
17201,16419,a
17221,22528,a
17241,29419,a
17261,20482,a
17281,25477,a
17301,8515,a
17321,35939,a
17341,35339,a
17361,25297,a
17381,2557,a
17401,16201,a
17421,14179,a
17441,30162,a
17461,34314,a
17481,2608,a
17501,34748,a
17521,14035,a
17541,39989,a
17561,20547,a
17581,37843,a
17601,10139,a
17621,13059,a
17641,3197,a
17661,28073,a
17681,19844,a
17701,886,a
17721,24925,a
17741,29388,a
17761,38134,a
17781,8818,a
17801,14682,a
17821,25810,a
17841,34615,a
17861,5290,a
17881,35255,a
17901,10624,a
17921,16318,a
17941,19543,a
17961,24513,a
17981,21771,a
18001,16927,a
18021,7155,a
18041,10051,a
18061,10462,a
18081,27511,a
18101,16496,a
18121,4233,a
18141,28169,a
18161,14185,a
18181,645,a
18201,11156,a
18221,20192,a
18241,8199,a
18261,26587,a
18281,24529,a
18301,16964,a
18321,16818,a
18341,5554,a
18361,23150,a
18381,34252,a
18401,11279,a
18421,6272,a
18441,27101,a
18461,5426,a
18481,33977,a
18501,26575,a
18521,5713,a
18541,19347,a
18561,11488,a
18581,16906,a
18601,14916,a
18621,14197,a
18641,24709,a
18661,30688,a
18681,16501,a
18701,29955,a
18721,17315,a
18741,29356,a
18761,6889,a
18781,23674,a
18801,19168,a
18821,5033,a
18841,27698,a
18861,23499,a
18881,21940,a
18901,19572,a
18921,11420,a
18941,4778,a
18961,3059,a
18981,16552,a
19001,22198,a
19021,19126,a
19041,7492,a
19061,19019,a
19081,14688,a
19101,23792,a
19121,26335,a
19141,8564,a
19161,6220,a
19181,15279,a
19201,25672,a
19221,16919,a
19241,24719,a
19261,19500,a
19281,16820,a
19301,26583,a
19321,33475,a
19341,21116,a
19361,4419,a
19381,13388,a
19401,27625,a
19421,19129,a
19441,1865,a
19461,25572,a
19481,17584,a
19501,24276,a
19521,4141,a
19541,29081,a
19561,31213,a
19581,31344,a
19601,22570,a
19621,19682,a
19641,7015,a
19661,2910,a
19681,33414,a
19701,6709,a
19721,8143,a
19741,27343,a
19761,13387,a
19781,15939,a
19801,33636,a
19821,38519,a
19841,15896,a
19861,11787,a
19881,5544,a
19901,10129,a
19921,10616,a
19941,29884,a
19961,28641,a
19981,21780,a
20001,13916,a
20021,13942,a
20041,34684,a
20061,19601,a
20081,4843,a
20101,7059,a
20121,17348,a
20141,39978,a
20161,19800,a
20181,13552,a
20201,24452,a
20221,29948,a
20241,11932,a
20261,23234,a
20281,32034,a
20301,2530,a
20321,2490,a
20341,27639,a
20361,4282,a
20381,40173,a
20401,13884,a
20421,28754,a
20441,14508,a
20461,5063,a
20481,7912,a
20501,28191,a
20521,2491,a
20541,27194,a
20561,28480,a
20581,14824,a
20601,39040,a
20621,18937,a
20641,8249,a
20661,33082,a
20681,6835,a
20701,21670,a
20721,20572,a
20741,12726,a
20761,16441,a
20781,20591,a
20801,9371,a
20821,11861,a
20841,10095,a
20861,17386,a
20881,14845,a
20901,6912,a
20921,23435,a
20941,21103,a
20961,14241,a
20981,35669,a
21001,7515,a
21021,22399,a
21041,12694,a
21061,4060,a
21081,18217,a
21101,24974,a
21121,12145,a
21141,6973,a
21161,37097,a
21181,24335,a
21201,19770,a
21221,7365,a
21241,8154,a
21261,29578,a
21281,25306,a
21301,2749,a
21321,28360,a
21341,25363,a
21361,11360,a
21381,20897,a
21401,18467,a
21421,10880,a
21441,15805,a
21461,31859,a
21481,32634,a
21501,6347,a
21521,37427,a
21541,19124,a
21561,5512,a
21581,12679,a
21601,8653,a
21621,25505,a
21641,13309,a
21661,9923,a
21681,4452,a
21701,32876,a
21721,2917,a
21741,9222,a
21761,20002,a
21781,16225,a
21801,25411,a
21821,10085,a
21841,20307,a
21861,4792,a
21881,1543,a
21901,20710,a
21921,19012,a
21941,15298,a
21961,8423,a
21981,24635,a
22001,30851,a
22021,19742,a
22041,30074,a
22061,677,a
22081,27390,a
22101,6410,a
22121,16876,a
22141,17485,a
22161,33720,a
22181,11096,a
22201,15010,a
22221,13467,a
22241,23015,a
22261,28977,a
22281,24693,a
22301,22465,a
22321,6775,a
22341,21924,a
22361,9509,a
22381,21107,a
22401,15088,a
22421,15613,a
22441,2999,a
22461,23259,a
22481,17045,a
22501,5593,a
22521,38107,a
22541,20622,a
22561,3198,a
22581,25912,a
22601,9902,a
22621,38276,a
22641,35971,a
22661,3164,a
22681,26660,a
22701,41571,a
22721,17645,a
22741,16961,a
22761,37063,a
22781,16674,a
22801,29130,a
22821,32859,a
22841,10653,a
22861,25311,a
22881,28116,a
22901,28870,a
22921,9454,a
22941,17828,a
22961,964,a
22981,14810,a
23001,37761,a
23021,21238,a
23041,10496,a
23061,30348,a
23081,6417,a
23101,2588,a
23121,26067,a
23141,18403,a
23161,17434,a
23181,21694,a
23201,17365,a
23221,6687,a
23241,27464,a
23261,35230,a
23281,36810,a
23301,27207,a
23321,41176,a
23341,30362,a
23361,16158,a
23381,35615,a
23401,1973,a
23421,8354,a
23441,41391,a
23461,3805,a
23481,13383,a
23501,7812,a
23521,4088,a
23541,10395,a
23561,21968,a
23581,28336,a
23601,15462,a
23621,22423,a
23641,25850,a
23661,28980,a
23681,19949,a
23701,8050,a
23721,13465,a
23741,27209,a
23761,8849,a
23781,37338,a
23801,11833,a
23821,28910,a
23841,21891,a
23861,39290,a
23881,12654,a
23901,10763,a
23921,33875,a
23941,12287,a
23961,13109,a
23981,30186,a
24001,14894,a
24021,7280,a
24041,36882,a
24061,42784,a
24081,4472,a
24101,26862,a
24121,27527,a
24141,17593,a
24161,23622,a
24181,21671,a
24201,18762,a
24221,34778,a
24241,32814,a
24261,21669,a
24281,23962,a
24301,29430,a
24321,31060,a
24341,15601,a
24361,12249,a
24381,22791,a
24401,23860,a
24421,34623,a
24441,7176,a
24461,29941,a
24481,33099,a
24501,13964,a
24521,32472,a
24541,41306,a
24561,35044,a
24581,25711,a
24601,21927,a
24621,8812,a
24641,20238,a
24661,22718,a
24681,40897,a
24701,5030,a
24721,14979,a
24741,32134,a
24761,8083,a
24781,27924,a
24801,27113,a
24821,25934,a
24841,41402,a
24861,28290,a
24881,29768,a
24901,26028,a
24921,25506,a
24941,12535,a
24961,32270,a
24981,30423,a
25001,13008,a
25021,31493,a
25041,11642,a
25061,7306,a
25081,30722,a
25101,35337,a
25121,14057,a
25141,21246,a
25161,11433,a
25181,30401,a
25201,11207,a
25221,12203,a
25241,30755,a
25261,13669,a
25281,17296,a
25301,11546,a
25321,34891,a
25341,20052,a
25361,31040,a
25381,4604,a
25401,38374,a
25421,28417,a
25441,19386,a
25461,313,a
25481,11811,a
25501,25794,a
25521,21346,a
25541,9340,a
25561,8361,a
25581,31021,a
25601,24931,a
25621,23541,a
25641,23070,a
25661,15940,a
25681,28946,a
25701,34192,a
25721,31123,a
25741,13704,a
25761,6950,a
25781,39999,a
25801,23895,a
25821,23719,a
25841,17245,a
25861,2252,a
25881,25895,a
25901,24567,a
25921,28133,a
25941,23906,a
25961,2356,a
25981,38168,a
26001,32140,a
26021,21407,a
26041,29643,a
26061,24034,a
26081,32470,a
26101,38051,a
26121,36110,a
26141,29528,a
26161,2932,a
26181,15947,a
26201,14557,a
26221,4597,a
26241,12232,a
26261,19285,a
26281,32824,a
26301,35966,a
26321,36084,a
26341,16648,a
26361,26074,a
26381,15285,a
26401,17460,a
26421,20953,a
26441,21138,a
26461,23689,a
26481,27667,a
26501,30054,a
26521,25093,a
26541,21768,a
26561,35261,a
26581,18586,a
26601,31164,a
26621,27066,a
26641,19511,a
26661,29902,a
26681,22277,a
26701,30543,a
26721,24852,a
26741,32182,a
26761,11495,a
26781,35485,a
26801,19128,a
26821,19366,a
26841,25220,a
26861,596,a
26881,33164,a
26901,28683,a
26921,4273,a
26941,25450,a
26961,21059,a
26981,26504,a
27001,22565,a
27021,33542,a
27041,16288,a
27061,22834,a
27081,24449,a
27101,21571,a
27121,18799,a
27141,35768,a
27161,35135,a
27181,13819,a
27201,29961,a
27221,29630,a
27241,32257,a
27261,34078,a
27281,22826,a
27301,18063,a
27321,16440,a
27341,27819,a
27361,18026,a
27381,34003,a
27401,4486,a
27421,18189,a
27441,11046,a
27461,16461,a
27481,24272,a
27501,41906,a
27521,5524,a
27541,24630,a
27561,23076,a
27581,26136,a
27601,32318,a
27621,11525,a
27641,16017,a
27661,27665,a
27681,13295,a
27701,18590,a
27721,23316,a
27741,14748,a
27761,35710,a
27781,25245,a
27801,2274,a
27821,31591,a
27841,32988,a
27861,27293,a
27881,36137,a
27901,35204,a
27921,7534,a
27941,24921,a
27961,26251,a
27981,25750,a
28001,40778,a
28021,36719,a
28041,32763,a
28061,17536,a
28081,35832,a
28101,27309,a
28121,23082,a
28141,36096,a
28161,29622,a
28181,28885,a
28201,14826,a
28221,19859,a
28241,31904,a
28261,32935,a
28281,19555,a
28301,31186,a
28321,27141,a
28341,19863,a
28361,31240,a
28381,30747,a
28401,19488,a
28421,22546,a
28441,21922,a
28461,18601,a
28481,31209,a
28501,31382,a
28521,30442,a
28541,37578,a
28561,35218,a
28581,36690,a
28601,25115,a
28621,7189,a
28641,15757,a
28661,33797,a
28681,18380,a
28701,32700,a
28721,16917,a
28741,38049,a
28761,24749,a
28781,5851,a
28801,34331,a
28821,31436,a
28841,22728,a
28861,22113,a
28881,33396,a
28901,28986,a
28921,31072,a
28941,21399,a
28961,30654,a
28981,13324,a
29001,24583,a
29021,21597,a
29041,8256,a
29061,40496,a
29081,21374,a
29101,11472,a
29121,12017,a
29141,1825,a
29161,16990,a
29181,31392,a
29201,33654,a
29221,10768,a
29241,25134,a
29261,16557,a
29281,31107,a
29301,25403,a
29321,30582,a
29341,23867,a
29361,6455,a
29381,32095,a
29401,37239,a
29421,29323,a
29441,37349,a
29461,26636,a
29481,19577,a
29501,35748,a
29521,18540,a
29541,11552,a
29561,36678,a
29581,31980,a
29601,41949,a
29621,31358,a
29641,41134,a
29661,33218,a
29681,28029,a
29701,22732,a
29721,22998,a
29741,20529,a
29761,11626,a
29781,27055,a
29801,16247,a
29821,21843,a
29841,17161,a
29861,6724,a
29881,16937,a
29901,26941,a
29921,15098,a
29941,34234,a
29961,14623,a
29981,29260,a
30001,43315,a
30021,14484,a
30041,38545,a
30061,4066,a
30081,22944,a
30101,32611,a
30121,12473,a
30141,36921,a
30161,39980,a
30181,4427,a
30201,29478,a
30221,24743,a
30241,29057,a
30261,38231,a
30281,31432,a
30301,28044,a
30321,18575,a
30341,37660,a
30361,19944,a
30381,12819,a
30401,34757,a
30421,27049,a
30441,27193,a
30461,37800,a
30481,20127,a
30501,37468,a
30521,18151,a
30541,16907,a
30561,30307,a
30581,33217,a
30601,34765,a
30621,23723,a
30641,17654,a
30661,38308,a
30681,18275,a
30701,20415,a
30721,34723,a
30741,20327,a
30761,21447,a
30781,30453,a
30801,20611,a
30821,13701,a
30841,32585,a
30861,32755,a
30881,33955,a
30901,32467,a
30921,29198,a
30941,31687,a
30961,35281,a
30981,8020,a
31001,36463,a
31021,26212,a
31041,35053,a
31061,24287,a
31081,42202,a
31101,37297,a
31121,22240,a
31141,29353,a
31161,31575,a
31181,22411,a
31201,15117,a
31221,32786,a
31241,37430,a
31261,25415,a
31281,23858,a
31301,20971,a
31321,22024,a
31341,33613,a
31361,12115,a
31381,40101,a
31401,25501,a
31421,21322,a
31441,22556,a
31461,21019,a
31481,23377,a
31501,38554,a
31521,37328,a
31541,35310,a
31561,4240,a
31581,36419,a
31601,34136,a
31621,10683,a
31641,28947,a
31661,31075,a
31681,29354,a
31701,31554,a
31721,39122,a
31741,29551,a
31761,14069,a
31781,17040,a
31801,27767,a
31821,37908,a
31841,30332,a
31861,31085,a
31881,16270,a
31901,27325,a
31921,29499,a
31941,14871,a
31961,35723,a
31981,24351,a
32001,35870,a
32021,37048,a
32041,7343,a
32061,19988,a
32081,18622,a
32101,22819,a
32121,18346,a
32141,24646,a
32161,32575,a
32181,28971,a
32201,22048,a
32221,43541,a
32241,25639,a
32261,6312,a
32281,30950,a
32301,26813,a
32321,19717,a
32341,24817,a
32361,37731,a
32381,24656,a
32401,32301,a
32421,30323,a
32441,23693,a
32461,29577,a
32481,38518,a
32501,19584,a
32521,30126,a
32541,30692,a
32561,34353,a
32581,33119,a
32601,35020,a
32621,14584,a
32641,28439,a
32661,43779,a
32681,36429,a
32701,33152,a
32721,30209,a
32741,30840,a
32761,25209,a
32781,37357,a
32801,42332,a
32821,34641,a
32841,24660,a
32861,33552,a
32881,40330,a
32901,28459,a
32921,26785,a
32941,29157,a
32961,36092,a
32981,34407,a
33001,24127,a
33021,13832,a
33041,16693,a
33061,30367,a
33081,29281,a
33101,34206,a
33121,21642,a
33141,192,a
33161,36043,a
33181,31359,a
33201,33491,a
33221,34894,a
33241,32956,a
33261,40164,a
33281,24480,a
33301,30985,a
33321,39952,a
33341,11793,a
33361,20873,a
33381,27157,a
33401,30251,a
33421,42943,a
33441,14637,a
33461,32624,a
33481,36746,a
33501,23937,a
33521,33116,a
33541,41060,a
33561,38486,a
33581,18697,a
33601,9584,a
33621,13652,a
33641,30591,a
33661,39725,a
33681,37789,a
33701,32713,a
33721,26566,a
33741,26448,a
33761,32942,a
33781,37904,a
33801,32765,a
33821,26038,a
33841,32812,a
33861,33146,a
33881,33200,a
33901,31853,a
33921,33331,a
33941,31522,a
33961,27714,a
33981,37015,a
34001,16176,a
34021,31355,a
34041,39112,a
34061,32194,a
34081,33573,a
34101,34137,a
34121,38048,a
34141,39899,a
34161,31154,a
34181,28727,a
34201,33051,a
34221,37926,a
34241,27818,a
34261,26096,a
34281,31114,a
34301,21618,a
34321,26431,a
34341,34172,a
34361,26806,a
34381,22185,a
34401,36158,a
34421,27032,a
34441,36650,a
34461,38024,a
34481,41790,a
34501,35714,a
34521,35084,a
34541,42397,a
34561,31719,a
34581,16162,a
34601,39843,a
34621,39616,a
34641,31078,a
34661,32587,a
34681,33843,a
34701,11296,a
34721,41723,a
34741,20107,a
34761,35741,a
34781,34744,a
34801,29806,a
34821,27313,a
34841,37151,a
34861,18440,a
34881,42282,a
34901,33933,a
34921,39275,a
34941,23079,a
34961,32756,a
34981,32374,a
35001,30486,a
35021,12424,a
35041,20669,a
35061,21953,a
35081,13676,a
35101,22057,a
35121,35954,a
35141,37344,a
35161,30457,a
35181,38739,a
35201,20746,a
35221,33038,a
35241,14842,a
35261,42837,a
35281,26717,a
35301,20438,a
35321,39702,a
35341,15994,a
35361,41313,a
35381,41158,a
35401,25085,a
35421,38221,a
35441,16069,a
35461,35234,a
35481,1308,a
35501,39325,a
35521,33209,a
35541,37411,a
35561,40392,a
35581,34763,a
35601,5271,a
35621,22352,a
35641,38701,a
35661,40946,a
35681,34221,a
35701,40029,a
35721,36917,a
35741,39484,a
35761,17548,a
35781,33337,a
35801,36823,a
35821,10135,a
35841,23637,a
35861,38197,a
35881,39963,a
35901,11354,a
35921,39735,a
35941,40641,a
35961,39131,a
35981,35664,a
36001,29329,a
36021,31605,a
36041,22510,a
36061,28883,a
36081,35686,a
36101,37700,a
36121,26338,a
36141,40478,a
36161,28916,a
36181,20647,a
36201,35610,a
36221,3833,a
36241,38202,a
36261,34281,a
36281,38487,a
36301,18231,a
36321,14565,a
36341,38642,a
36361,41126,a
36381,38913,a
36401,40959,a
36421,9933,a
36441,30164,a
36461,36626,a
36481,39407,a
36501,40801,a
36521,29905,a
36541,15338,a
36561,41946,a
36581,35883,a
36601,39584,a
36621,28314,a
36641,34453,a
36661,42419,a
36681,34483,a
36701,32974,a
36721,37378,a
36741,35029,a
36761,36046,a
36781,29385,a
36801,41403,a
36821,29706,a
36841,36539,a
36861,41460,a
36881,31799,a
36901,28760,a
36921,27951,a
36941,41114,a
36961,43273,a
36981,31539,a
37001,35401,a
37021,42240,a
37041,27142,a
37061,32061,a
37081,36902,a
37101,43464,a
37121,29005,a
37141,32123,a
37161,41520,a
37181,37286,a
37201,26752,a
37221,13509,a
37241,40605,a
37261,35739,a
37281,36356,a
37301,34016,a
37321,38285,a
37341,27671,a
37361,32173,a
37381,33428,a
37401,35127,a
37421,36669,a
37441,36177,a
37461,37136,a
37481,28780,a
37501,20098,a
37521,42470,a
37541,32873,a
37561,37791,a
37581,38101,a
37601,43849,a
37621,15936,a
37641,38754,a
37661,37636,a
37681,39587,a
37701,38547,a
37721,43967,a
37741,40074,a
37761,38500,a
37781,35341,a
37801,28753,a
37821,22462,a
37841,41451,a
37861,43072,a
37881,37476,a
37901,40342,a
37921,10212,a
37941,35835,a
37961,33469,a
37981,43281,a
38001,41354,a
38021,39676,a
38041,30282,a
38061,41378,a
38081,31246,a
38101,34880,a
38121,34500,a
38141,32615,a
38161,34837,a
38181,37775,a
38201,32535,a
38221,17024,a
38241,38552,a
38261,38619,a
38281,35432,a
38301,42045,a
38321,34558,a
38341,38896,a
38361,37026,a
38381,38082,a
38401,43175,a
38421,26375,a
38441,8120,a
38461,37990,a
38481,43856,a
38501,39002,a
38521,41299,a
38541,23621,a
38561,34852,a
38581,38303,a
38601,29186,a
38621,42632,a
38641,33702,a
38661,36613,a
38681,33527,a
38701,37002,a
38721,21226,a
38741,34743,a
38761,40985,a
38781,37792,a
38801,38985,a
38821,42711,a
38841,42314,a
38861,36941,a
38881,40360,a
38901,43790,a
38921,32039,a
38941,25251,a
38961,32985,a
38981,40608,a
39001,43337,a
39021,38622,a
39041,37893,a
39061,22132,a
39081,37825,a
39101,41823,a
39121,28320,a
39141,31809,a
39161,34576,a
39181,42218,a
39201,39394,a
39221,35270,a
39241,37547,a
39261,15715,a
39281,29729,a
39301,37503,a
39321,30304,a
39341,43071,a
39361,40256,a
39381,19076,a
39401,35273,a
39421,36656,a
39441,34288,a
39461,41666,a
39481,39891,a
39501,42287,a
39521,35096,a
39541,32508,a
39561,40416,a
39581,36831,a
39601,43355,a
39621,37298,a
39641,42682,a
39661,41936,a
39681,42967,a
39701,30670,a
39721,26284,a
39741,37404,a
39761,43490,a
39781,32972,a
39801,31842,a
39821,34039,a
39841,43981,a
39861,36482,a
39881,37388,a
39901,37853,a
39921,27864,a
39941,42731,a
39961,43635,a
39981,33112,a
40001,41198,a
40021,38994,a
40041,41197,a
40061,28788,a
40081,31619,a
40101,40012,a
40121,41688,a
40141,41357,a
40161,33398,a
40181,36207,a
40201,42084,a
40221,43666,a
40241,40255,a
40261,38763,a
40281,40683,a
40301,39426,a
40321,43369,a
40341,31268,a
40361,32383,a
40381,25139,a
40401,43764,a
40421,41815,a
40441,34146,a
40461,35628,a
40481,27222,a
40501,37386,a
40521,38810,a
40541,40246,a
40561,36442,a
40581,41113,a
40601,42658,a
40621,43675,a
40641,40937,a
40661,23667,a
40681,28617,a
40701,38942,a
40721,41110,a
40741,40819,a
40761,40418,a
40781,35946,a
40801,39195,a
40821,31199,a
40841,42136,a
40861,29071,a
40881,43998,a
40901,39690,a
40921,43332,a
40941,43532,a
40961,37802,a
40981,30959,a
41001,28151,a
41021,37886,a
41041,43460,a
41061,36853,a
41081,38013,a
41101,41381,a
41121,38414,a
41141,42188,a
41161,38203,a
41181,42337,a
41201,38262,a
41221,40163,a
41241,40170,a
41261,43065,a
41281,41530,a
41301,41675,a
41321,41175,a
41341,35200,a
41361,40409,a
41381,35851,a
41401,42767,a
41421,42715,a
41441,39294,a
41461,40105,a
41481,41436,a
41501,39121,a
41521,34604,a
41541,43861,a
41561,35640,a
41581,41919,a
41601,43934,a
41621,30067,a
41641,37094,a
41661,42509,a
41681,39591,a
41701,43914,a
41721,41169,a
41741,43894,a
41761,34041,a
41781,36857,a
41801,41320,a
41821,41011,a
41841,37414,a
41861,41025,a
41881,40032,a
41901,39389,a
41921,43932,a
41941,32048,a
41961,23662,a
41981,41008,a
42001,34567,a
42021,42416,a
42041,41421,a
42061,30700,a
42081,38861,a
42101,43989,a
42121,38947,a
42141,31680,a
42161,31051,a
42181,32997,a
42201,40144,a
42221,43661,a
42241,37715,a
42261,41090,a
42281,33144,a
42301,39663,a
42321,43504,a
42341,36481,a
42361,43897,a
42381,33911,a
42401,34105,a
42421,40145,a
42441,37790,a
42461,40128,a
42481,33819,a
42501,41494,a
42521,42856,a
42541,28355,a
42561,40276,a
42581,37750,a
42601,42914,a
42621,37511,a
42641,41869,a
42661,42301,a
42681,32016,a
42701,34800,a
42721,42269,a
42741,40625,a
42761,41141,a
42781,41307,a
42801,14532,a
42821,41658,a
42841,35078,a
42861,40114,a
42881,39326,a
42901,43308,a
42921,34833,a
42941,42528,a
42961,41441,a
42981,32952,a
43001,35826,a
43021,42829,a
43041,41161,a
43061,43630,a
43081,35695,a
43101,42782,a
43121,43256,a
43141,42491,a
43161,38698,a
43181,42624,a
43201,40975,a
43221,40765,a
43241,36331,a
43261,32946,a
43281,38553,a
43301,32802,a
43321,42461,a
43341,43201,a
43361,41327,a
43381,40088,a
43401,41608,a
43421,40956,a
43441,43224,a
43461,41386,a
43481,31183,a
43501,43920,a
43521,40973,a
43541,42845,a
43561,42379,a
43581,39629,a
43601,34589,a
43621,41623,a
43641,43691,a
43661,43734,a
43681,39962,a
43701,43408,a
43721,42877,a
43741,42773,a
43761,42125,a
43781,40325,a
43801,41590,a
43821,41621,a
43841,43999,a
43861,43811,a
43881,41794,a
43901,43825,a
43921,41853,a
43941,43702,a
43961,42460,a
43981,43267,a


==> fig/data/rank/unc_diff_5p.txt <==
x,y,label
1,24468,a
21,27787,a
41,31691,a
61,23732,a
81,3852,a
101,7100,a
121,18312,a
141,2367,a
161,10982,a
181,9101,a
201,3381,a
221,19179,a
241,4005,a
261,1650,a
281,29958,a
301,21114,a
321,11313,a
341,6105,a
361,12348,a
381,937,a
401,7581,a
421,15279,a
441,1859,a
461,5118,a
481,21192,a
501,1434,a
521,18755,a
541,41,a
561,5681,a
581,4681,a
601,5480,a
621,3073,a
641,6814,a
661,3339,a
681,6787,a
701,5022,a
721,9316,a
741,32118,a
761,7255,a
781,22274,a
801,5754,a
821,1749,a
841,21257,a
861,28082,a
881,22268,a
901,1136,a
921,18833,a
941,12226,a
961,2979,a
981,2392,a
1001,76,a
1021,7814,a
1041,3717,a
1061,16936,a
1081,6760,a
1101,10806,a
1121,26338,a
1141,7741,a
1161,10647,a
1181,1865,a
1201,6567,a
1221,4170,a
1241,11564,a
1261,20523,a
1281,3112,a
1301,4975,a
1321,18206,a
1341,15076,a
1361,24369,a
1381,8272,a
1401,8542,a
1421,9479,a
1441,2041,a
1461,14136,a
1481,844,a
1501,12701,a
1521,899,a
1541,1740,a
1561,29526,a
1581,13538,a
1601,4710,a
1621,25113,a
1641,3741,a
1661,795,a
1681,4769,a
1701,20259,a
1721,8941,a
1741,15617,a
1761,6289,a
1781,32456,a
1801,15713,a
1821,21517,a
1841,22073,a
1861,24314,a
1881,788,a
1901,10240,a
1921,306,a
1941,2402,a
1961,29009,a
1981,17656,a
2001,14235,a
2021,6846,a
2041,4249,a
2061,1481,a
2081,313,a
2101,31857,a
2121,18892,a
2141,1145,a
2161,982,a
2181,10515,a
2201,21781,a
2221,23006,a
2241,16167,a
2261,12426,a
2281,16651,a
2301,16764,a
2321,10627,a
2341,16332,a
2361,8599,a
2381,4543,a
2401,577,a
2421,33445,a
2441,13343,a
2461,988,a
2481,31086,a
2501,2782,a
2521,11983,a
2541,6093,a
2561,36487,a
2581,20732,a
2601,5697,a
2621,9924,a
2641,21,a
2661,22435,a
2681,11808,a
2701,18131,a
2721,12430,a
2741,1539,a
2761,27649,a
2781,21702,a
2801,10577,a
2821,12501,a
2841,33136,a
2861,5493,a
2881,6164,a
2901,23893,a
2921,32210,a
2941,3981,a
2961,1476,a
2981,1177,a
3001,9482,a
3021,14893,a
3041,6358,a
3061,4444,a
3081,370,a
3101,5479,a
3121,18538,a
3141,36215,a
3161,6961,a
3181,24298,a
3201,17481,a
3221,19326,a
3241,22173,a
3261,4548,a
3281,7700,a
3301,14534,a
3321,8693,a
3341,7276,a
3361,9955,a
3381,3944,a
3401,8714,a
3421,10711,a
3441,31409,a
3461,17082,a
3481,2552,a
3501,1975,a
3521,7868,a
3541,16322,a
3561,21962,a
3581,28324,a
3601,19149,a
3621,16891,a
3641,25578,a
3661,24578,a
3681,4603,a
3701,26179,a
3721,8338,a
3741,11172,a
3761,15350,a
3781,28175,a
3801,2857,a
3821,17355,a
3841,21667,a
3861,14810,a
3881,11169,a
3901,12224,a
3921,19081,a
3941,11553,a
3961,9664,a
3981,3681,a
4001,33228,a
4021,5161,a
4041,5306,a
4061,11255,a
4081,25227,a
4101,16125,a
4121,2652,a
4141,19713,a
4161,6126,a
4181,724,a
4201,18342,a
4221,16296,a
4241,26740,a
4261,9422,a
4281,4449,a
4301,767,a
4321,7204,a
4341,10100,a
4361,23325,a
4381,10580,a
4401,13772,a
4421,21276,a
4441,6934,a
4461,27868,a
4481,5208,a
4501,1295,a
4521,4186,a
4541,4814,a
4561,18900,a
4581,28698,a
4601,11257,a
4621,12968,a
4641,9687,a
4661,26414,a
4681,21769,a
4701,11211,a
4721,11264,a
4741,7596,a
4761,33536,a
4781,9564,a
4801,30671,a
4821,32865,a
4841,5377,a
4861,181,a
4881,14401,a
4901,4431,a
4921,16850,a
4941,15134,a
4961,34742,a
4981,251,a
5001,12478,a
5021,13780,a
5041,37472,a
5061,3082,a
5081,18612,a
5101,3601,a
5121,30312,a
5141,1894,a
5161,606,a
5181,19170,a
5201,395,a
5221,2214,a
5241,3002,a
5261,10461,a
5281,1983,a
5301,13157,a
5321,916,a
5341,27872,a
5361,20658,a
5381,24389,a
5401,10870,a
5421,4064,a
5441,2749,a
5461,6986,a
5481,3396,a
5501,23923,a
5521,15384,a
5541,2001,a
5561,22279,a
5581,19107,a
5601,16914,a
5621,1144,a
5641,6602,a
5661,29322,a
5681,19927,a
5701,9977,a
5721,172,a
5741,25830,a
5761,2278,a
5781,27400,a
5801,27940,a
5821,7321,a
5841,6898,a
5861,8010,a
5881,11218,a
5901,26658,a
5921,12048,a
5941,8084,a
5961,7987,a
5981,26046,a
6001,14944,a
6021,10961,a
6041,15996,a
6061,4092,a
6081,30522,a
6101,21990,a
6121,33648,a
6141,14680,a
6161,11686,a
6181,826,a
6201,24847,a
6221,20480,a
6241,15582,a
6261,18888,a
6281,6418,a
6301,4456,a
6321,2947,a
6341,28208,a
6361,4275,a
6381,22960,a
6401,31492,a
6421,13405,a
6441,16885,a
6461,4892,a
6481,14862,a
6501,22324,a
6521,9891,a
6541,39993,a
6561,4777,a
6581,6591,a
6601,16843,a
6621,31522,a
6641,33919,a
6661,11728,a
6681,9237,a
6701,13937,a
6721,6123,a
6741,31015,a
6761,11512,a
6781,10326,a
6801,10311,a
6821,39526,a
6841,18830,a
6861,17401,a
6881,28059,a
6901,1711,a
6921,11839,a
6941,19807,a
6961,9651,a
6981,39063,a
7001,30009,a
7021,8502,a
7041,21788,a
7061,3945,a
7081,17737,a
7101,2478,a
7121,9510,a
7141,5211,a
7161,15053,a
7181,18337,a
7201,16024,a
7221,9485,a
7241,38157,a
7261,33847,a
7281,10000,a
7301,31996,a
7321,6529,a
7341,20163,a
7361,2431,a
7381,3548,a
7401,18477,a
7421,9454,a
7441,31677,a
7461,17884,a
7481,2060,a
7501,26405,a
7521,20571,a
7541,29912,a
7561,15768,a
7581,33494,a
7601,19408,a
7621,14965,a
7641,12626,a
7661,30287,a
7681,11459,a
7701,33897,a
7721,29209,a
7741,30301,a
7761,29246,a
7781,4040,a
7801,22788,a
7821,29593,a
7841,20724,a
7861,17296,a
7881,14550,a
7901,10972,a
7921,30723,a
7941,38493,a
7961,7652,a
7981,32406,a
8001,22894,a
8021,18033,a
8041,26734,a
8061,19237,a
8081,26863,a
8101,7706,a
8121,24395,a
8141,12242,a
8161,8160,a
8181,28224,a
8201,19742,a
8221,2665,a
8241,36656,a
8261,6179,a
8281,10303,a
8301,41692,a
8321,25496,a
8341,29674,a
8361,20880,a
8381,1023,a
8401,28613,a
8421,12383,a
8441,11189,a
8461,31964,a
8481,4008,a
8501,16068,a
8521,34290,a
8541,36060,a
8561,13199,a
8581,33893,a
8601,29351,a
8621,10040,a
8641,30345,a
8661,36237,a
8681,41699,a
8701,18938,a
8721,2477,a
8741,31238,a
8761,12054,a
8781,39466,a
8801,38611,a
8821,35571,a
8841,20793,a
8861,27144,a
8881,37470,a
8901,31534,a
8921,13011,a
8941,34140,a
8961,7086,a
8981,7326,a
9001,3433,a
9021,16941,a
9041,41032,a
9061,43776,a
9081,1682,a
9101,31764,a
9121,5562,a
9141,27780,a
9161,18440,a
9181,9198,a
9201,29974,a
9221,24829,a
9241,33968,a
9261,33435,a
9281,35714,a
9301,10803,a
9321,12439,a
9341,29562,a
9361,14298,a
9381,518,a
9401,13835,a
9421,19353,a
9441,40866,a
9461,28752,a
9481,1503,a
9501,25933,a
9521,40923,a
9541,40383,a
9561,13010,a
9581,9388,a
9601,38829,a
9621,40944,a
9641,22715,a
9661,23978,a
9681,10315,a
9701,29308,a
9721,43080,a
9741,41786,a
9761,4867,a
9781,26594,a
9801,7352,a
9821,17938,a
9841,1165,a
9861,10840,a
9881,34314,a
9901,699,a
9921,20508,a
9941,10310,a
9961,17526,a
9981,2651,a
10001,5627,a
10021,43085,a
10041,36672,a
10061,41856,a
10081,19447,a
10101,32674,a
10121,42005,a
10141,17411,a
10161,1148,a
10181,34038,a
10201,9122,a
10221,3537,a
10241,8825,a
10261,18394,a
10281,28702,a
10301,25637,a
10321,40384,a
10341,15104,a
10361,34536,a
10381,13247,a
10401,4091,a
10421,31473,a
10441,18358,a
10461,17703,a
10481,28004,a
10501,13380,a
10521,28357,a
10541,33799,a
10561,1152,a
10581,10632,a
10601,23189,a
10621,39747,a
10641,7430,a
10661,13400,a
10681,26391,a
10701,24952,a
10721,12766,a
10741,28945,a
10761,39845,a
10781,1627,a
10801,29451,a
10821,9309,a
10841,17981,a
10861,10810,a
10881,24286,a
10901,20526,a
10921,5885,a
10941,12109,a
10961,16964,a
10981,26486,a
11001,16794,a
11021,2082,a
11041,12425,a
11061,1584,a
11081,27532,a
11101,2088,a
11121,24093,a
11141,10590,a
11161,5116,a
11181,23879,a
11201,34099,a
11221,6189,a
11241,37759,a
11261,23408,a
11281,22869,a
11301,2902,a
11321,38854,a
11341,1721,a
11361,6301,a
11381,7309,a
11401,8358,a
11421,37418,a
11441,23122,a
11461,2302,a
11481,14562,a
11501,16619,a
11521,1039,a
11541,36151,a
11561,6573,a
11581,7502,a
11601,20372,a
11621,21413,a
11641,16441,a
11661,17573,a
11681,43507,a
11701,35458,a
11721,3361,a
11741,3151,a
11761,29152,a
11781,18817,a
11801,13656,a
11821,26556,a
11841,16045,a
11861,11101,a
11881,2964,a
11901,22884,a
11921,22912,a
11941,20573,a
11961,1318,a
11981,17304,a
12001,15641,a
12021,21695,a
12041,40235,a
12061,11866,a
12081,36695,a
12101,33095,a
12121,5668,a
12141,15216,a
12161,33344,a
12181,34129,a
12201,753,a
12221,1354,a
12241,23758,a
12261,25970,a
12281,34811,a
12301,21638,a
12321,6166,a
12341,33577,a
12361,28280,a
12381,6694,a
12401,37824,a
12421,24638,a
12441,31509,a
12461,17503,a
12481,17904,a
12501,5532,a
12521,18329,a
12541,17992,a
12561,23901,a
12581,17831,a
12601,37063,a
12621,13,a
12641,14023,a
12661,13685,a
12681,12135,a
12701,7517,a
12721,4099,a
12741,30697,a
12761,22796,a
12781,17601,a
12801,43033,a
12821,9966,a
12841,33217,a
12861,41516,a
12881,40538,a
12901,23547,a
12921,11307,a
12941,3181,a
12961,39963,a
12981,14981,a
13001,26188,a
13021,13190,a
13041,29928,a
13061,33280,a
13081,33031,a
13101,14866,a
13121,13143,a
13141,1412,a
13161,9426,a
13181,10633,a
13201,3166,a
13221,11107,a
13241,20462,a
13261,22191,a
13281,1579,a
13301,1964,a
13321,28626,a
13341,34636,a
13361,34528,a
13381,11395,a
13401,4661,a
13421,6956,a
13441,20420,a
13461,37610,a
13481,9189,a
13501,28482,a
13521,36076,a
13541,10221,a
13561,34177,a
13581,27517,a
13601,19335,a
13621,20199,a
13641,41055,a
13661,15473,a
13681,1877,a
13701,31569,a
13721,37502,a
13741,14974,a
13761,20457,a
13781,33627,a
13801,4860,a
13821,13986,a
13841,31926,a
13861,14173,a
13881,641,a
13901,21997,a
13921,30499,a
13941,8650,a
13961,31856,a
13981,25725,a
14001,13001,a
14021,39454,a
14041,19594,a
14061,4706,a
14081,26884,a
14101,28172,a
14121,28106,a
14141,6077,a
14161,6749,a
14181,8078,a
14201,8122,a
14221,38076,a
14241,28827,a
14261,29324,a
14281,2805,a
14301,36310,a
14321,17547,a
14341,12736,a
14361,713,a
14381,25167,a
14401,13843,a
14421,12111,a
14441,30202,a
14461,14360,a
14481,34337,a
14501,32018,a
14521,24757,a
14541,13195,a
14561,2564,a
14581,18499,a
14601,2327,a
14621,16562,a
14641,29138,a
14661,4601,a
14681,33251,a
14701,5916,a
14721,41709,a
14741,29596,a
14761,17890,a
14781,8807,a
14801,24946,a
14821,12915,a
14841,20104,a
14861,42250,a
14881,4502,a
14901,15527,a
14921,5322,a
14941,19162,a
14961,8182,a
14981,18144,a
15001,20703,a
15021,20397,a
15041,40317,a
15061,21162,a
15081,28009,a
15101,18178,a
15121,21939,a
15141,30460,a
15161,27032,a
15181,24921,a
15201,28507,a
15221,11503,a
15241,6099,a
15261,27086,a
15281,9755,a
15301,12238,a
15321,12167,a
15341,11573,a
15361,4822,a
15381,36523,a
15401,32025,a
15421,33103,a
15441,12300,a
15461,36391,a
15481,15995,a
15501,17975,a
15521,25400,a
15541,19411,a
15561,13576,a
15581,2057,a
15601,29059,a
15621,708,a
15641,23120,a
15661,32492,a
15681,2961,a
15701,34063,a
15721,34646,a
15741,21330,a
15761,43665,a
15781,35015,a
15801,37994,a
15821,42285,a
15841,36793,a
15861,6798,a
15881,12683,a
15901,20019,a
15921,5235,a
15941,24120,a
15961,26412,a
15981,11340,a
16001,11773,a
16021,17814,a
16041,11851,a
16061,14449,a
16081,16746,a
16101,36071,a
16121,30063,a
16141,37896,a
16161,2400,a
16181,8422,a
16201,6659,a
16221,19900,a
16241,41328,a
16261,535,a
16281,2644,a
16301,42289,a
16321,32962,a
16341,28158,a
16361,32752,a
16381,10018,a
16401,1167,a
16421,2265,a
16441,5469,a
16461,16952,a
16481,36827,a
16501,35180,a
16521,38543,a
16541,15377,a
16561,22095,a
16581,5245,a
16601,6320,a
16621,10801,a
16641,36669,a
16661,2667,a
16681,39546,a
16701,9520,a
16721,35625,a
16741,29683,a
16761,16173,a
16781,7283,a
16801,14734,a
16821,24631,a
16841,4721,a
16861,28489,a
16881,19651,a
16901,1000,a
16921,2164,a
16941,13982,a
16961,11722,a
16981,30473,a
17001,22455,a
17021,3732,a
17041,5268,a
17061,551,a
17081,32668,a
17101,14130,a
17121,27502,a
17141,28936,a
17161,37436,a
17181,4957,a
17201,12600,a
17221,27267,a
17241,40830,a
17261,2834,a
17281,27689,a
17301,4671,a
17321,37139,a
17341,23015,a
17361,26868,a
17381,4087,a
17401,29342,a
17421,8149,a
17441,27566,a
17461,33524,a
17481,3886,a
17501,35045,a
17521,8374,a
17541,33204,a
17561,33844,a
17581,39476,a
17601,29212,a
17621,12938,a
17641,2508,a
17661,20679,a
17681,6231,a
17701,14187,a
17721,28689,a
17741,31109,a
17761,28552,a
17781,9027,a
17801,2991,a
17821,28758,a
17841,28872,a
17861,6997,a
17881,31404,a
17901,4445,a
17921,36132,a
17941,1170,a
17961,37152,a
17981,25742,a
18001,13541,a
18021,6973,a
18041,18101,a
18061,23955,a
18081,16130,a
18101,33002,a
18121,5462,a
18141,23152,a
18161,7306,a
18181,1536,a
18201,2155,a
18221,14543,a
18241,9706,a
18261,30692,a
18281,20143,a
18301,17563,a
18321,28884,a
18341,7250,a
18361,27220,a
18381,35144,a
18401,20527,a
18421,8644,a
18441,3600,a
18461,13144,a
18481,38058,a
18501,34017,a
18521,28098,a
18541,32250,a
18561,8818,a
18581,8129,a
18601,8630,a
18621,19649,a
18641,43727,a
18661,40846,a
18681,22299,a
18701,22300,a
18721,38316,a
18741,1851,a
18761,15800,a
18781,36173,a
18801,28352,a
18821,6915,a
18841,33283,a
18861,31227,a
18881,23561,a
18901,4179,a
18921,8140,a
18941,1530,a
18961,7441,a
18981,7322,a
19001,33571,a
19021,32844,a
19041,1956,a
19061,30889,a
19081,20404,a
19101,24601,a
19121,31721,a
19141,6720,a
19161,35229,a
19181,15878,a
19201,36651,a
19221,2195,a
19241,30104,a
19261,14765,a
19281,8339,a
19301,36830,a
19321,39953,a
19341,23464,a
19361,22527,a
19381,17015,a
19401,21690,a
19421,26555,a
19441,25392,a
19461,9562,a
19481,13950,a
19501,38252,a
19521,12483,a
19541,19747,a
19561,35545,a
19581,16926,a
19601,20155,a
19621,23823,a
19641,9021,a
19661,7674,a
19681,27415,a
19701,34734,a
19721,16721,a
19741,4379,a
19761,5114,a
19781,35529,a
19801,43755,a
19821,37214,a
19841,2445,a
19861,15180,a
19881,8493,a
19901,4842,a
19921,7856,a
19941,34559,a
19961,31762,a
19981,33589,a
20001,29917,a
20021,20476,a
20041,24715,a
20061,17679,a
20081,1896,a
20101,19960,a
20121,21933,a
20141,33082,a
20161,18239,a
20181,12691,a
20201,11697,a
20221,23701,a
20241,8196,a
20261,35413,a
20281,26901,a
20301,9082,a
20321,1585,a
20341,19670,a
20361,5120,a
20381,41962,a
20401,16208,a
20421,22631,a
20441,13329,a
20461,2620,a
20481,7192,a
20501,12283,a
20521,1924,a
20541,16968,a
20561,33822,a
20581,19939,a
20601,17812,a
20621,26131,a
20641,2892,a
20661,37603,a
20681,516,a
20701,3159,a
20721,36137,a
20741,2258,a
20761,13842,a
20781,18816,a
20801,8991,a
20821,6130,a
20841,19938,a
20861,14147,a
20881,12213,a
20901,32751,a
20921,12386,a
20941,39566,a
20961,37310,a
20981,33594,a
21001,9759,a
21021,20464,a
21041,11969,a
21061,5190,a
21081,7113,a
21101,41687,a
21121,14141,a
21141,22157,a
21161,29997,a
21181,13452,a
21201,1133,a
21221,3961,a
21241,10107,a
21261,39266,a
21281,37026,a
21301,3700,a
21321,29693,a
21341,24781,a
21361,35336,a
21381,26199,a
21401,17019,a
21421,16570,a
21441,6917,a
21461,28154,a
21481,28437,a
21501,3630,a
21521,35736,a
21541,14584,a
21561,21037,a
21581,7379,a
21601,33487,a
21621,30696,a
21641,38996,a
21661,16783,a
21681,6711,a
21701,22944,a
21721,1932,a
21741,31738,a
21761,18403,a
21781,8790,a
21801,36951,a
21821,7934,a
21841,15731,a
21861,8199,a
21881,5,a
21901,16335,a
21921,30465,a
21941,41049,a
21961,26545,a
21981,28018,a
22001,17361,a
22021,26966,a
22041,33170,a
22061,13900,a
22081,33658,a
22101,24985,a
22121,27819,a
22141,5351,a
22161,34435,a
22181,8144,a
22201,22691,a
22221,24235,a
22241,26382,a
22261,14788,a
22281,42150,a
22301,14117,a
22321,2993,a
22341,32974,a
22361,17150,a
22381,27507,a
22401,14558,a
22421,10562,a
22441,6609,a
22461,28795,a
22481,5737,a
22501,25756,a
22521,10134,a
22541,20646,a
22561,2507,a
22581,11062,a
22601,15615,a
22621,26073,a
22641,40196,a
22661,5191,a
22681,22303,a
22701,42363,a
22721,1776,a
22741,24769,a
22761,33123,a
22781,27349,a
22801,21323,a
22821,36003,a
22841,13698,a
22861,41225,a
22881,31693,a
22901,20852,a
22921,20160,a
22941,14260,a
22961,18433,a
22981,34803,a
23001,36781,a
23021,22721,a
23041,1874,a
23061,9342,a
23081,4306,a
23101,473,a
23121,22457,a
23141,17479,a
23161,3860,a
23181,24072,a
23201,25626,a
23221,24670,a
23241,27811,a
23261,26320,a
23281,21360,a
23301,20379,a
23321,40692,a
23341,36801,a
23361,20327,a
23381,8694,a
23401,4153,a
23421,26773,a
23441,28183,a
23461,8041,a
23481,4472,a
23501,13747,a
23521,1897,a
23541,6601,a
23561,24390,a
23581,33605,a
23601,38435,a
23621,18618,a
23641,4401,a
23661,20851,a
23681,22375,a
23701,4121,a
23721,7888,a
23741,36751,a
23761,10396,a
23781,42792,a
23801,26600,a
23821,18249,a
23841,23854,a
23861,41439,a
23881,15513,a
23901,24619,a
23921,28762,a
23941,23312,a
23961,28656,a
23981,38193,a
24001,3901,a
24021,16402,a
24041,41064,a
24061,43887,a
24081,12717,a
24101,30980,a
24121,5987,a
24141,10435,a
24161,38869,a
24181,33129,a
24201,32965,a
24221,30574,a
24241,42036,a
24261,20557,a
24281,20823,a
24301,43087,a
24321,36590,a
24341,7414,a
24361,5913,a
24381,19331,a
24401,41907,a
24421,37802,a
24441,1395,a
24461,11469,a
24481,24023,a
24501,17089,a
24521,28192,a
24541,7065,a
24561,43628,a
24581,19017,a
24601,3471,a
24621,17181,a
24641,20649,a
24661,27288,a
24681,43014,a
24701,15120,a
24721,15135,a
24741,24121,a
24761,1116,a
24781,38512,a
24801,22161,a
24821,4056,a
24841,42490,a
24861,7803,a
24881,38609,a
24901,10881,a
24921,33794,a
24941,3143,a
24961,40206,a
24981,14279,a
25001,25900,a
25021,32205,a
25041,201,a
25061,17442,a
25081,20668,a
25101,24860,a
25121,21866,a
25141,28425,a
25161,34698,a
25181,23831,a
25201,971,a
25221,5743,a
25241,37109,a
25261,17330,a
25281,5409,a
25301,19806,a
25321,32745,a
25341,13882,a
25361,34133,a
25381,7927,a
25401,7899,a
25421,40282,a
25441,22615,a
25461,390,a
25481,8133,a
25501,31171,a
25521,14159,a
25541,20399,a
25561,25335,a
25581,31367,a
25601,26833,a
25621,24572,a
25641,14820,a
25661,18370,a
25681,33978,a
25701,10419,a
25721,39354,a
25741,10941,a
25761,6060,a
25781,41643,a
25801,25691,a
25821,31185,a
25841,3287,a
25861,4735,a
25881,8864,a
25901,33176,a
25921,41566,a
25941,17655,a
25961,17877,a
25981,40249,a
26001,39853,a
26021,34621,a
26041,18264,a
26061,38011,a
26081,40972,a
26101,38772,a
26121,22637,a
26141,43460,a
26161,5390,a
26181,14987,a
26201,3586,a
26221,21235,a
26241,1988,a
26261,37615,a
26281,36349,a
26301,34678,a
26321,38375,a
26341,29760,a
26361,7973,a
26381,3968,a
26401,11208,a
26421,24191,a
26441,22232,a
26461,9500,a
26481,19116,a
26501,41253,a
26521,29073,a
26541,27421,a
26561,39159,a
26581,33232,a
26601,43063,a
26621,18438,a
26641,17906,a
26661,29657,a
26681,22082,a
26701,8495,a
26721,37504,a
26741,30920,a
26761,16464,a
26781,28669,a
26801,28611,a
26821,37831,a
26841,37057,a
26861,3907,a
26881,12731,a
26901,30577,a
26921,29370,a
26941,31066,a
26961,12037,a
26981,3623,a
27001,33309,a
27021,31059,a
27041,18795,a
27061,20405,a
27081,37543,a
27101,13000,a
27121,29325,a
27141,40560,a
27161,38129,a
27181,11509,a
27201,39220,a
27221,25461,a
27241,19718,a
27261,41841,a
27281,18112,a
27301,16838,a
27321,10217,a
27341,12798,a
27361,5923,a
27381,29753,a
27401,4598,a
27421,33903,a
27441,5964,a
27461,22470,a
27481,30775,a
27501,33433,a
27521,4942,a
27541,10499,a
27561,12524,a
27581,33789,a
27601,13326,a
27621,24417,a
27641,24749,a
27661,15188,a
27681,14087,a
27701,17576,a
27721,16982,a
27741,12376,a
27761,40465,a
27781,12942,a
27801,25543,a
27821,32673,a
27841,38324,a
27861,39175,a
27881,33325,a
27901,40200,a
27921,12379,a
27941,17325,a
27961,4771,a
27981,22653,a
28001,43670,a
28021,24970,a
28041,37584,a
28061,29171,a
28081,20818,a
28101,39960,a
28121,25753,a
28141,38583,a
28161,36607,a
28181,27310,a
28201,7725,a
28221,32595,a
28241,43079,a
28261,33353,a
28281,14712,a
28301,11563,a
28321,29163,a
28341,32643,a
28361,42584,a
28381,43219,a
28401,21584,a
28421,29020,a
28441,30794,a
28461,35488,a
28481,36743,a
28501,22815,a
28521,37825,a
28541,35605,a
28561,20392,a
28581,31111,a
28601,10239,a
28621,7994,a
28641,14019,a
28661,34937,a
28681,33255,a
28701,28895,a
28721,25778,a
28741,38636,a
28761,19908,a
28781,7717,a
28801,41509,a
28821,30193,a
28841,36185,a
28861,18982,a
28881,27214,a
28901,15662,a
28921,21312,a
28941,33308,a
28961,6062,a
28981,16832,a
29001,8522,a
29021,6633,a
29041,5006,a
29061,25714,a
29081,28226,a
29101,21717,a
29121,25204,a
29141,7720,a
29161,20622,a
29181,41626,a
29201,38549,a
29221,19542,a
29241,12175,a
29261,10115,a
29281,29379,a
29301,9243,a
29321,25825,a
29341,11215,a
29361,38749,a
29381,26978,a
29401,40357,a
29421,26944,a
29441,36531,a
29461,16396,a
29481,17138,a
29501,37588,a
29521,34406,a
29541,33181,a
29561,13285,a
29581,22153,a
29601,38990,a
29621,10383,a
29641,43688,a
29661,30529,a
29681,24321,a
29701,27694,a
29721,28831,a
29741,9990,a
29761,21867,a
29781,28298,a
29801,26720,a
29821,10625,a
29841,15058,a
29861,7759,a
29881,18050,a
29901,30540,a
29921,16103,a
29941,37510,a
29961,18039,a
29981,33172,a
30001,39931,a
30021,9139,a
30041,43645,a
30061,21224,a
30081,28064,a
30101,41880,a
30121,6326,a
30141,19339,a
30161,17705,a
30181,21096,a
30201,15577,a
30221,32889,a
30241,31880,a
30261,43449,a
30281,26776,a
30301,41219,a
30321,19382,a
30341,17397,a
30361,37752,a
30381,17206,a
30401,25679,a
30421,25474,a
30441,37338,a
30461,8452,a
30481,11846,a
30501,38865,a
30521,27465,a
30541,5179,a
30561,24815,a
30581,11899,a
30601,26134,a
30621,22913,a
30641,38558,a
30661,34247,a
30681,31124,a
30701,21030,a
30721,31040,a
30741,5713,a
30761,11782,a
30781,34965,a
30801,6028,a
30821,4181,a
30841,26460,a
30861,21228,a
30881,25574,a
30901,41353,a
30921,4053,a
30941,24027,a
30961,26335,a
30981,12308,a
31001,35630,a
31021,31316,a
31041,30998,a
31061,14886,a
31081,43738,a
31101,41784,a
31121,29162,a
31141,14427,a
31161,36358,a
31181,20895,a
31201,14454,a
31221,24457,a
31241,21654,a
31261,19084,a
31281,34790,a
31301,30912,a
31321,17078,a
31341,11745,a
31361,4857,a
31381,42969,a
31401,16115,a
31421,30404,a
31441,39537,a
31461,18266,a
31481,28602,a
31501,42210,a
31521,32294,a
31541,7317,a
31561,9353,a
31581,25523,a
31601,43280,a
31621,11822,a
31641,27509,a
31661,36721,a
31681,41441,a
31701,29279,a
31721,39634,a
31741,22699,a
31761,23213,a
31781,2647,a
31801,29530,a
31821,42035,a
31841,26375,a
31861,26879,a
31881,21935,a
31901,23283,a
31921,11119,a
31941,6356,a
31961,17350,a
31981,35870,a
32001,38676,a
32021,34586,a
32041,11663,a
32061,16536,a
32081,5320,a
32101,41202,a
32121,10667,a
32141,25408,a
32161,27643,a
32181,34275,a
32201,7480,a
32221,43242,a
32241,13674,a
32261,23991,a
32281,4492,a
32301,26707,a
32321,16946,a
32341,17875,a
32361,38674,a
32381,29835,a
32401,7178,a
32421,40229,a
32441,18222,a
32461,19520,a
32481,24082,a
32501,19223,a
32521,21857,a
32541,38867,a
32561,22169,a
32581,30995,a
32601,31584,a
32621,19389,a
32641,31374,a
32661,37925,a
32681,10544,a
32701,23536,a
32721,22925,a
32741,4339,a
32761,28849,a
32781,32042,a
32801,38740,a
32821,43903,a
32841,9492,a
32861,20204,a
32881,39399,a
32901,36063,a
32921,38183,a
32941,39771,a
32961,24413,a
32981,30541,a
33001,33013,a
33021,19474,a
33041,15811,a
33061,15896,a
33081,41658,a
33101,39625,a
33121,29981,a
33141,2584,a
33161,42293,a
33181,24476,a
33201,6253,a
33221,39736,a
33241,16362,a
33261,14808,a
33281,7226,a
33301,15174,a
33321,38774,a
33341,1671,a
33361,20580,a
33381,20211,a
33401,15121,a
33421,27056,a
33441,32262,a
33461,6383,a
33481,27251,a
33501,12905,a
33521,35909,a
33541,42098,a
33561,37188,a
33581,9835,a
33601,14661,a
33621,14049,a
33641,8474,a
33661,23343,a
33681,34657,a
33701,29973,a
33721,24069,a
33741,29621,a
33761,21343,a
33781,29746,a
33801,31214,a
33821,6035,a
33841,13829,a
33861,30238,a
33881,21029,a
33901,27670,a
33921,37880,a
33941,33793,a
33961,34929,a
33981,39389,a
34001,22793,a
34021,23710,a
34041,38172,a
34061,42645,a
34081,39132,a
34101,17093,a
34121,43761,a
34141,40407,a
34161,31204,a
34181,35843,a
34201,19994,a
34221,32338,a
34241,6821,a
34261,30618,a
34281,41930,a
34301,38251,a
34321,20530,a
34341,43790,a
34361,14907,a
34381,13246,a
34401,30497,a
34421,18516,a
34441,29090,a
34461,42819,a
34481,40567,a
34501,42394,a
34521,25898,a
34541,30504,a
34561,9298,a
34581,28717,a
34601,37179,a
34621,11212,a
34641,25369,a
34661,25539,a
34681,18672,a
34701,23393,a
34721,40597,a
34741,4691,a
34761,38964,a
34781,40566,a
34801,41923,a
34821,28293,a
34841,39909,a
34861,13197,a
34881,32634,a
34901,28968,a
34921,40086,a
34941,29793,a
34961,6854,a
34981,41822,a
35001,17922,a
35021,25858,a
35041,15908,a
35061,27472,a
35081,17352,a
35101,5763,a
35121,21640,a
35141,25608,a
35161,29898,a
35181,32390,a
35201,7681,a
35221,42970,a
35241,10634,a
35261,43543,a
35281,40545,a
35301,8100,a
35321,40630,a
35341,12241,a
35361,42494,a
35381,37446,a
35401,7084,a
35421,13165,a
35441,13340,a
35461,29952,a
35481,20719,a
35501,19445,a
35521,26875,a
35541,28235,a
35561,32513,a
35581,35607,a
35601,15066,a
35621,23782,a
35641,43468,a
35661,41432,a
35681,4961,a
35701,42015,a
35721,30793,a
35741,42158,a
35761,27895,a
35781,25955,a
35801,32305,a
35821,31180,a
35841,34675,a
35861,41220,a
35881,30515,a
35901,14959,a
35921,27058,a
35941,37049,a
35961,30573,a
35981,41187,a
36001,12934,a
36021,29852,a
36041,16515,a
36061,26124,a
36081,23856,a
36101,43585,a
36121,24019,a
36141,36271,a
36161,12363,a
36181,12058,a
36201,23759,a
36221,20120,a
36241,30053,a
36261,28462,a
36281,32614,a
36301,35624,a
36321,17520,a
36341,23400,a
36361,41781,a
36381,41869,a
36401,33401,a
36421,32849,a
36441,38042,a
36461,42430,a
36481,10390,a
36501,41605,a
36521,38524,a
36541,10569,a
36561,37982,a
36581,6878,a
36601,41906,a
36621,6868,a
36641,30374,a
36661,37391,a
36681,17958,a
36701,38029,a
36721,42672,a
36741,28128,a
36761,42432,a
36781,2221,a
36801,37358,a
36821,36553,a
36841,27308,a
36861,39304,a
36881,12047,a
36901,15814,a
36921,36385,a
36941,27734,a
36961,41703,a
36981,6727,a
37001,22044,a
37021,43106,a
37041,38503,a
37061,37240,a
37081,32288,a
37101,41883,a
37121,32093,a
37141,28404,a
37161,41648,a
37181,43477,a
37201,5194,a
37221,32876,a
37241,43403,a
37261,36281,a
37281,34426,a
37301,8243,a
37321,26051,a
37341,39068,a
37361,34996,a
37381,27972,a
37401,10071,a
37421,42759,a
37441,35776,a
37461,30585,a
37481,36974,a
37501,37833,a
37521,32953,a
37541,36230,a
37561,38301,a
37581,42067,a
37601,43398,a
37621,25210,a
37641,13806,a
37661,43321,a
37681,40741,a
37701,30571,a
37721,43971,a
37741,43284,a
37761,35332,a
37781,24927,a
37801,7225,a
37821,17971,a
37841,43770,a
37861,35853,a
37881,22709,a
37901,43134,a
37921,35436,a
37941,30781,a
37961,37399,a
37981,40405,a
38001,36623,a
38021,35849,a
38041,27342,a
38061,37111,a
38081,22098,a
38101,33330,a
38121,19417,a
38141,18202,a
38161,27138,a
38181,14179,a
38201,39494,a
38221,9645,a
38241,32291,a
38261,22412,a
38281,41627,a
38301,43942,a
38321,15918,a
38341,32426,a
38361,32949,a
38381,43924,a
38401,42063,a
38421,25378,a
38441,25538,a
38461,24515,a
38481,31937,a
38501,32768,a
38521,43840,a
38541,18684,a
38561,35568,a
38581,40153,a
38601,38500,a
38621,39821,a
38641,23790,a
38661,43146,a
38681,1381,a
38701,41061,a
38721,31290,a
38741,21546,a
38761,35040,a
38781,42239,a
38801,38809,a
38821,38878,a
38841,40727,a
38861,23952,a
38881,29263,a
38901,30871,a
38921,24163,a
38941,32209,a
38961,38943,a
38981,9217,a
39001,41743,a
39021,41103,a
39041,35238,a
39061,7974,a
39081,15744,a
39101,38744,a
39121,37526,a
39141,8461,a
39161,40737,a
39181,20173,a
39201,39668,a
39221,4709,a
39241,12613,a
39261,19898,a
39281,18117,a
39301,35495,a
39321,25359,a
39341,12270,a
39361,41567,a
39381,33222,a
39401,37676,a
39421,7900,a
39441,23398,a
39461,10162,a
39481,13041,a
39501,43811,a
39521,37845,a
39541,15400,a
39561,36714,a
39581,14095,a
39601,19241,a
39621,43040,a
39641,5234,a
39661,38947,a
39681,33276,a
39701,15098,a
39721,20736,a
39741,36744,a
39761,39947,a
39781,30619,a
39801,19110,a
39821,12094,a
39841,43678,a
39861,34428,a
39881,33965,a
39901,39925,a
39921,5430,a
39941,40333,a
39961,43361,a
39981,25285,a
40001,41091,a
40021,13129,a
40041,41877,a
40061,36232,a
40081,11339,a
40101,42848,a
40121,39372,a
40141,23114,a
40161,28288,a
40181,23397,a
40201,39108,a
40221,43956,a
40241,36655,a
40261,7832,a
40281,25712,a
40301,18557,a
40321,41511,a
40341,41722,a
40361,33570,a
40381,14790,a
40401,40887,a
40421,42000,a
40441,28805,a
40461,22621,a
40481,20246,a
40501,42264,a
40521,23781,a
40541,38291,a
40561,41594,a
40581,35509,a
40601,35204,a
40621,40530,a
40641,38698,a
40661,11025,a
40681,10431,a
40701,28371,a
40721,37609,a
40741,11712,a
40761,33183,a
40781,16972,a
40801,32221,a
40821,15244,a
40841,40914,a
40861,6259,a
40881,19589,a
40901,16786,a
40921,28572,a
40941,42245,a
40961,28512,a
40981,21467,a
41001,32730,a
41021,42126,a
41041,28873,a
41061,42710,a
41081,21611,a
41101,42621,a
41121,42224,a
41141,34555,a
41161,41752,a
41181,41714,a
41201,21542,a
41221,40266,a
41241,31289,a
41261,43802,a
41281,43723,a
41301,21761,a
41321,42187,a
41341,41569,a
41361,28622,a
41381,19459,a
41401,32848,a
41421,43421,a
41441,38615,a
41461,40281,a
41481,38321,a
41501,37211,a
41521,29257,a
41541,34209,a
41561,22271,a
41581,39451,a
41601,32864,a
41621,42009,a
41641,36622,a
41661,36909,a
41681,37718,a
41701,42170,a
41721,13212,a
41741,26343,a
41761,27964,a
41781,35833,a
41801,23341,a
41821,36678,a
41841,17587,a
41861,40759,a
41881,41777,a
41901,30744,a
41921,43215,a
41941,39136,a
41961,37792,a
41981,30965,a
42001,24510,a
42021,39692,a
42041,36968,a
42061,40010,a
42081,22576,a
42101,43575,a
42121,34903,a
42141,38067,a
42161,38429,a
42181,14158,a
42201,23039,a
42221,36326,a
42241,31054,a
42261,5823,a
42281,10373,a
42301,29155,a
42321,40276,a
42341,15411,a
42361,34663,a
42381,16747,a
42401,35190,a
42421,42545,a
42441,37067,a
42461,15851,a
42481,23590,a
42501,42831,a
42521,43886,a
42541,8247,a
42561,28934,a
42581,22984,a
42601,43472,a
42621,39596,a
42641,37189,a
42661,42783,a
42681,41685,a
42701,29866,a
42721,40184,a
42741,17056,a
42761,29532,a
42781,43787,a
42801,20364,a
42821,36862,a
42841,26008,a
42861,33376,a
42881,10681,a
42901,39974,a
42921,32773,a
42941,16157,a
42961,11840,a
42981,30097,a
43001,23432,a
43021,30883,a
43041,38575,a
43061,26655,a
43081,28891,a
43101,33771,a
43121,37170,a
43141,36454,a
43161,14270,a
43181,40911,a
43201,21377,a
43221,25174,a
43241,7231,a
43261,30328,a
43281,41759,a
43301,37850,a
43321,34407,a
43341,36642,a
43361,33359,a
43381,42719,a
43401,36105,a
43421,37298,a
43441,43364,a
43461,23616,a
43481,32454,a
43501,41663,a
43521,29813,a
43541,33745,a
43561,43185,a
43581,18291,a
43601,24267,a
43621,34315,a
43641,43109,a
43661,43618,a
43681,26471,a
43701,42841,a
43721,41316,a
43741,43825,a
43761,15103,a
43781,43991,a
43801,41628,a
43821,40659,a
43841,41543,a
43861,42614,a
43881,42747,a
43901,41645,a
43921,25197,a
43941,43884,a
43961,22321,a
43981,42431,a


==> fig/data/rank/unc_lpd_5p.txt <==
x,y,label
1,3222,a
21,1030,a
41,1888,a
61,14499,a
81,256,a
101,7027,a
121,21939,a
141,26670,a
161,8395,a
181,12562,a
201,1156,a
221,29460,a
241,6090,a
261,4746,a
281,15475,a
301,10300,a
321,14133,a
341,2752,a
361,2848,a
381,1643,a
401,23264,a
421,17716,a
441,2766,a
461,11625,a
481,13575,a
501,896,a
521,13945,a
541,870,a
561,3244,a
581,5838,a
601,36720,a
621,164,a
641,490,a
661,31123,a
681,26743,a
701,32438,a
721,26289,a
741,964,a
761,8524,a
781,13332,a
801,32994,a
821,4566,a
841,1243,a
861,20170,a
881,26970,a
901,30383,a
921,12459,a
941,25966,a
961,19994,a
981,588,a
1001,16635,a
1021,4108,a
1041,6389,a
1061,16639,a
1081,34520,a
1101,17697,a
1121,13615,a
1141,9360,a
1161,14488,a
1181,25628,a
1201,161,a
1221,5749,a
1241,31188,a
1261,36278,a
1281,1457,a
1301,4940,a
1321,14214,a
1341,23606,a
1361,1057,a
1381,12769,a
1401,28813,a
1421,4111,a
1441,10087,a
1461,1594,a
1481,7381,a
1501,29813,a
1521,15224,a
1541,25094,a
1561,1669,a
1581,40408,a
1601,26779,a
1621,9525,a
1641,17651,a
1661,10863,a
1681,6747,a
1701,22631,a
1721,4816,a
1741,6753,a
1761,9599,a
1781,8363,a
1801,7028,a
1821,24637,a
1841,8928,a
1861,1470,a
1881,5986,a
1901,3956,a
1921,5512,a
1941,17739,a
1961,2800,a
1981,6304,a
2001,39614,a
2021,5629,a
2041,21701,a
2061,540,a
2081,5554,a
2101,38700,a
2121,34027,a
2141,12347,a
2161,25443,a
2181,3881,a
2201,22233,a
2221,9892,a
2241,16288,a
2261,17337,a
2281,24732,a
2301,9552,a
2321,13952,a
2341,1586,a
2361,7917,a
2381,2907,a
2401,5707,a
2421,11637,a
2441,13949,a
2461,387,a
2481,19830,a
2501,1339,a
2521,27629,a
2541,14624,a
2561,9049,a
2581,10291,a
2601,4021,a
2621,12589,a
2641,23907,a
2661,27405,a
2681,7358,a
2701,18820,a
2721,13058,a
2741,21579,a
2761,7430,a
2781,18298,a
2801,31014,a
2821,19212,a
2841,7001,a
2861,8259,a
2881,13770,a
2901,13447,a
2921,5998,a
2941,22007,a
2961,277,a
2981,3927,a
3001,10373,a
3021,6689,a
3041,32260,a
3061,806,a
3081,3007,a
3101,2307,a
3121,4275,a
3141,761,a
3161,4130,a
3181,10,a
3201,19869,a
3221,7577,a
3241,1085,a
3261,340,a
3281,7554,a
3301,5817,a
3321,31348,a
3341,18491,a
3361,8974,a
3381,24452,a
3401,6617,a
3421,35398,a
3441,24265,a
3461,12156,a
3481,12485,a
3501,15456,a
3521,8889,a
3541,3973,a
3561,7852,a
3581,42871,a
3601,6520,a
3621,18427,a
3641,22747,a
3661,32268,a
3681,3340,a
3701,21114,a
3721,6195,a
3741,21731,a
3761,511,a
3781,28468,a
3801,5366,a
3821,21143,a
3841,6748,a
3861,1985,a
3881,21133,a
3901,1299,a
3921,3211,a
3941,22382,a
3961,310,a
3981,1853,a
4001,33395,a
4021,458,a
4041,10891,a
4061,38593,a
4081,3720,a
4101,15525,a
4121,10752,a
4141,778,a
4161,15868,a
4181,7225,a
4201,32741,a
4221,16265,a
4241,14271,a
4261,14979,a
4281,24533,a
4301,8206,a
4321,3977,a
4341,13963,a
4361,28150,a
4381,12332,a
4401,6313,a
4421,31420,a
4441,999,a
4461,12212,a
4481,8613,a
4501,8390,a
4521,31321,a
4541,18797,a
4561,11124,a
4581,24968,a
4601,11702,a
4621,2485,a
4641,27334,a
4661,13890,a
4681,34412,a
4701,23285,a
4721,8071,a
4741,25647,a
4761,15389,a
4781,1215,a
4801,29404,a
4821,32928,a
4841,34168,a
4861,12982,a
4881,27702,a
4901,12310,a
4921,1214,a
4941,22966,a
4961,24182,a
4981,22676,a
5001,39138,a
5021,16511,a
5041,6340,a
5061,21191,a
5081,22680,a
5101,20219,a
5121,11479,a
5141,1590,a
5161,12070,a
5181,21475,a
5201,1882,a
5221,14552,a
5241,7741,a
5261,36842,a
5281,5318,a
5301,36468,a
5321,4666,a
5341,13452,a
5361,1894,a
5381,2313,a
5401,7072,a
5421,7927,a
5441,2710,a
5461,29259,a
5481,2537,a
5501,5383,a
5521,26084,a
5541,2480,a
5561,11205,a
5581,10877,a
5601,10808,a
5621,4778,a
5641,1538,a
5661,14274,a
5681,236,a
5701,13126,a
5721,3410,a
5741,18904,a
5761,1134,a
5781,20555,a
5801,36743,a
5821,3729,a
5841,33893,a
5861,4609,a
5881,21329,a
5901,20569,a
5921,7539,a
5941,12720,a
5961,21929,a
5981,9041,a
6001,25433,a
6021,6491,a
6041,39212,a
6061,15421,a
6081,3101,a
6101,33737,a
6121,12507,a
6141,30323,a
6161,9744,a
6181,22357,a
6201,4437,a
6221,5094,a
6241,9011,a
6261,26364,a
6281,21924,a
6301,19236,a
6321,1378,a
6341,11003,a
6361,20805,a
6381,25665,a
6401,6509,a
6421,18903,a
6441,29160,a
6461,23715,a
6481,15544,a
6501,5992,a
6521,13907,a
6541,14223,a
6561,3637,a
6581,11096,a
6601,20619,a
6621,7929,a
6641,12107,a
6661,11015,a
6681,5580,a
6701,15392,a
6721,18315,a
6741,34407,a
6761,12408,a
6781,23891,a
6801,10541,a
6821,8324,a
6841,10882,a
6861,6042,a
6881,279,a
6901,18030,a
6921,22597,a
6941,39719,a
6961,24854,a
6981,8156,a
7001,5548,a
7021,18510,a
7041,29618,a
7061,1212,a
7081,25760,a
7101,14312,a
7121,31527,a
7141,12182,a
7161,10171,a
7181,12980,a
7201,17886,a
7221,27664,a
7241,19895,a
7261,10505,a
7281,6977,a
7301,32362,a
7321,21392,a
7341,7278,a
7361,14480,a
7381,20369,a
7401,31271,a
7421,31094,a
7441,2595,a
7461,9712,a
7481,20346,a
7501,17608,a
7521,23766,a
7541,8376,a
7561,16826,a
7581,18238,a
7601,36991,a
7621,28457,a
7641,27295,a
7661,21354,a
7681,21865,a
7701,21112,a
7721,7833,a
7741,11875,a
7761,25474,a
7781,16498,a
7801,18829,a
7821,24457,a
7841,9180,a
7861,29080,a
7881,16593,a
7901,14627,a
7921,24076,a
7941,13146,a
7961,27138,a
7981,25740,a
8001,28320,a
8021,40433,a
8041,9288,a
8061,22416,a
8081,10830,a
8101,36080,a
8121,31446,a
8141,3326,a
8161,2584,a
8181,26945,a
8201,19461,a
8221,3255,a
8241,9051,a
8261,13371,a
8281,1846,a
8301,27954,a
8321,16355,a
8341,14982,a
8361,9514,a
8381,11621,a
8401,17207,a
8421,36961,a
8441,30453,a
8461,38588,a
8481,26994,a
8501,1699,a
8521,16034,a
8541,22956,a
8561,4140,a
8581,29473,a
8601,8242,a
8621,24035,a
8641,21531,a
8661,12330,a
8681,24059,a
8701,31459,a
8721,4043,a
8741,21955,a
8761,22955,a
8781,14456,a
8801,1194,a
8821,29043,a
8841,26575,a
8861,10400,a
8881,20322,a
8901,35095,a
8921,37268,a
8941,17890,a
8961,21097,a
8981,26142,a
9001,5173,a
9021,9066,a
9041,43201,a
9061,23430,a
9081,25123,a
9101,37254,a
9121,5966,a
9141,14245,a
9161,12765,a
9181,15113,a
9201,33300,a
9221,23617,a
9241,2797,a
9261,21770,a
9281,16592,a
9301,32402,a
9321,3777,a
9341,25423,a
9361,22259,a
9381,1419,a
9401,17365,a
9421,20406,a
9441,20018,a
9461,22711,a
9481,14648,a
9501,36868,a
9521,17271,a
9541,25007,a
9561,7332,a
9581,37358,a
9601,8353,a
9621,22795,a
9641,4695,a
9661,1345,a
9681,32634,a
9701,15703,a
9721,25623,a
9741,20171,a
9761,2844,a
9781,15763,a
9801,12600,a
9821,31797,a
9841,14652,a
9861,25151,a
9881,2208,a
9901,3704,a
9921,14952,a
9941,155,a
9961,27332,a
9981,9326,a
10001,8195,a
10021,38777,a
10041,18464,a
10061,30737,a
10081,3491,a
10101,9222,a
10121,25107,a
10141,23592,a
10161,1167,a
10181,20980,a
10201,19156,a
10221,2555,a
10241,11734,a
10261,10123,a
10281,31517,a
10301,19563,a
10321,14879,a
10341,6180,a
10361,2565,a
10381,8208,a
10401,26986,a
10421,23980,a
10441,1481,a
10461,24346,a
10481,14149,a
10501,3118,a
10521,25399,a
10541,30493,a
10561,4024,a
10581,13468,a
10601,15978,a
10621,37218,a
10641,36330,a
10661,8111,a
10681,1729,a
10701,16799,a
10721,22346,a
10741,39349,a
10761,16712,a
10781,22617,a
10801,23812,a
10821,12371,a
10841,24020,a
10861,249,a
10881,12102,a
10901,29288,a
10921,6407,a
10941,9130,a
10961,273,a
10981,20661,a
11001,21081,a
11021,440,a
11041,6752,a
11061,14738,a
11081,22424,a
11101,22250,a
11121,19117,a
11141,3161,a
11161,25745,a
11181,31894,a
11201,27350,a
11221,312,a
11241,42954,a
11261,4326,a
11281,10463,a
11301,32213,a
11321,30359,a
11341,37362,a
11361,1009,a
11381,21958,a
11401,2520,a
11421,12496,a
11441,22131,a
11461,7889,a
11481,21425,a
11501,3082,a
11521,5741,a
11541,4919,a
11561,5172,a
11581,20972,a
11601,8480,a
11621,31537,a
11641,15458,a
11661,23018,a
11681,32907,a
11701,38934,a
11721,17588,a
11741,752,a
11761,7845,a
11781,8411,a
11801,9357,a
11821,4518,a
11841,16825,a
11861,25509,a
11881,25349,a
11901,28909,a
11921,21914,a
11941,9303,a
11961,11344,a
11981,32835,a
12001,495,a
12021,7360,a
12041,41355,a
12061,5095,a
12081,20103,a
12101,36782,a
12121,4542,a
12141,11081,a
12161,21773,a
12181,22044,a
12201,32740,a
12221,8818,a
12241,11377,a
12261,1869,a
12281,30613,a
12301,22568,a
12321,17944,a
12341,26116,a
12361,5244,a
12381,19471,a
12401,15651,a
12421,18619,a
12441,22459,a
12461,38885,a
12481,19849,a
12501,1236,a
12521,31186,a
12541,1986,a
12561,2311,a
12581,13630,a
12601,22425,a
12621,7268,a
12641,9408,a
12661,13543,a
12681,17122,a
12701,34664,a
12721,9755,a
12741,23517,a
12761,30791,a
12781,7045,a
12801,29634,a
12821,7931,a
12841,13935,a
12861,17677,a
12881,27309,a
12901,21065,a
12921,2218,a
12941,2784,a
12961,5323,a
12981,31658,a
13001,31638,a
13021,6179,a
13041,29429,a
13061,36482,a
13081,7470,a
13101,9993,a
13121,503,a
13141,1250,a
13161,14444,a
13181,25503,a
13201,35636,a
13221,34359,a
13241,22224,a
13261,3159,a
13281,7558,a
13301,5511,a
13321,3088,a
13341,28682,a
13361,14998,a
13381,4062,a
13401,550,a
13421,31153,a
13441,21528,a
13461,18064,a
13481,2192,a
13501,23595,a
13521,2940,a
13541,5408,a
13561,23483,a
13581,7803,a
13601,34821,a
13621,29864,a
13641,21030,a
13661,29613,a
13681,26908,a
13701,12696,a
13721,21660,a
13741,9791,a
13761,31761,a
13781,22365,a
13801,5715,a
13821,18558,a
13841,24341,a
13861,6074,a
13881,21033,a
13901,13184,a
13921,12417,a
13941,25009,a
13961,9491,a
13981,5606,a
14001,13828,a
14021,32276,a
14041,4865,a
14061,31084,a
14081,21564,a
14101,13353,a
14121,16993,a
14141,9116,a
14161,4378,a
14181,3040,a
14201,10273,a
14221,24476,a
14241,15418,a
14261,3515,a
14281,435,a
14301,4752,a
14321,14489,a
14341,22314,a
14361,20808,a
14381,36430,a
14401,25264,a
14421,17109,a
14441,30782,a
14461,2534,a
14481,26060,a
14501,8900,a
14521,8458,a
14541,17091,a
14561,3495,a
14581,35990,a
14601,637,a
14621,27537,a
14641,1466,a
14661,25374,a
14681,19847,a
14701,7223,a
14721,23552,a
14741,8312,a
14761,7525,a
14781,35399,a
14801,8275,a
14821,6861,a
14841,36956,a
14861,19775,a
14881,27538,a
14901,10524,a
14921,18304,a
14941,21513,a
14961,22551,a
14981,9042,a
15001,21355,a
15021,4102,a
15041,15215,a
15061,22297,a
15081,28304,a
15101,3096,a
15121,8998,a
15141,14997,a
15161,14055,a
15181,26483,a
15201,24639,a
15221,11093,a
15241,15659,a
15261,31101,a
15281,34629,a
15301,29373,a
15321,18582,a
15341,9312,a
15361,3022,a
15381,25729,a
15401,9184,a
15421,27703,a
15441,8977,a
15461,10502,a
15481,14635,a
15501,10026,a
15521,1033,a
15541,32444,a
15561,10876,a
15581,15929,a
15601,5540,a
15621,23642,a
15641,15942,a
15661,72,a
15681,20391,a
15701,19662,a
15721,6513,a
15741,19501,a
15761,15820,a
15781,2753,a
15801,21167,a
15821,21499,a
15841,26772,a
15861,30596,a
15881,37203,a
15901,14928,a
15921,4629,a
15941,25624,a
15961,16225,a
15981,26546,a
16001,13917,a
16021,2979,a
16041,14118,a
16061,3552,a
16081,31943,a
16101,22335,a
16121,31960,a
16141,34713,a
16161,2098,a
16181,28789,a
16201,1949,a
16221,19358,a
16241,40738,a
16261,5276,a
16281,24390,a
16301,20632,a
16321,38732,a
16341,11102,a
16361,9017,a
16381,15226,a
16401,3246,a
16421,19578,a
16441,14314,a
16461,10425,a
16481,4127,a
16501,8489,a
16521,23501,a
16541,26769,a
16561,20921,a
16581,29000,a
16601,16243,a
16621,10795,a
16641,21925,a
16661,3937,a
16681,7293,a
16701,1787,a
16721,38834,a
16741,35425,a
16761,18887,a
16781,16426,a
16801,20516,a
16821,17352,a
16841,19638,a
16861,21668,a
16881,27639,a
16901,6117,a
16921,29083,a
16941,36497,a
16961,8595,a
16981,9384,a
17001,14168,a
17021,470,a
17041,11503,a
17061,15022,a
17081,16132,a
17101,22223,a
17121,706,a
17141,7769,a
17161,23937,a
17181,10724,a
17201,15453,a
17221,16233,a
17241,7813,a
17261,21005,a
17281,5206,a
17301,25073,a
17321,40510,a
17341,13877,a
17361,15598,a
17381,37537,a
17401,13100,a
17421,3134,a
17441,11035,a
17461,32791,a
17481,28149,a
17501,42114,a
17521,11237,a
17541,20635,a
17561,14577,a
17581,41939,a
17601,27479,a
17621,28183,a
17641,4857,a
17661,22099,a
17681,12922,a
17701,10636,a
17721,30165,a
17741,6828,a
17761,17116,a
17781,24711,a
17801,16866,a
17821,34050,a
17841,26081,a
17861,18003,a
17881,33609,a
17901,29542,a
17921,34952,a
17941,20562,a
17961,17703,a
17981,32883,a
18001,17231,a
18021,31590,a
18041,39185,a
18061,6858,a
18081,8357,a
18101,25310,a
18121,7538,a
18141,30156,a
18161,10897,a
18181,8969,a
18201,31920,a
18221,8850,a
18241,22982,a
18261,22899,a
18281,32749,a
18301,16666,a
18321,33105,a
18341,9192,a
18361,30643,a
18381,19588,a
18401,11750,a
18421,27463,a
18441,36762,a
18461,16238,a
18481,26850,a
18501,16795,a
18521,28451,a
18541,25293,a
18561,16693,a
18581,26907,a
18601,27237,a
18621,22813,a
18641,3975,a
18661,18311,a
18681,6489,a
18701,40659,a
18721,11891,a
18741,19163,a
18761,15041,a
18781,21017,a
18801,5762,a
18821,26247,a
18841,12539,a
18861,23998,a
18881,19260,a
18901,15792,a
18921,35633,a
18941,16550,a
18961,15665,a
18981,7936,a
19001,14710,a
19021,24493,a
19041,17883,a
19061,20862,a
19081,27134,a
19101,21629,a
19121,225,a
19141,5227,a
19161,15758,a
19181,14516,a
19201,26069,a
19221,9402,a
19241,5587,a
19261,27741,a
19281,30060,a
19301,31108,a
19321,13673,a
19341,8949,a
19361,19396,a
19381,31721,a
19401,27430,a
19421,24162,a
19441,15918,a
19461,28440,a
19481,8987,a
19501,12558,a
19521,2276,a
19541,16544,a
19561,28118,a
19581,19058,a
19601,20426,a
19621,22978,a
19641,386,a
19661,8271,a
19681,14206,a
19701,38926,a
19721,19406,a
19741,23277,a
19761,20332,a
19781,38267,a
19801,41554,a
19821,26083,a
19841,39263,a
19861,6294,a
19881,2176,a
19901,16253,a
19921,3311,a
19941,11039,a
19961,30419,a
19981,18283,a
20001,4971,a
20021,10857,a
20041,20698,a
20061,5625,a
20081,1852,a
20101,26391,a
20121,31083,a
20141,27615,a
20161,22713,a
20181,13727,a
20201,10282,a
20221,20816,a
20241,21972,a
20261,34858,a
20281,25547,a
20301,6148,a
20321,7823,a
20341,19473,a
20361,27975,a
20381,23141,a
20401,14331,a
20421,2779,a
20441,19883,a
20461,12571,a
20481,29255,a
20501,37197,a
20521,3123,a
20541,14239,a
20561,21027,a
20581,7829,a
20601,30784,a
20621,27742,a
20641,8576,a
20661,15073,a
20681,746,a
20701,27116,a
20721,4466,a
20741,16701,a
20761,8367,a
20781,20892,a
20801,6687,a
20821,18753,a
20841,936,a
20861,33025,a
20881,4547,a
20901,29186,a
20921,30369,a
20941,4821,a
20961,8940,a
20981,25360,a
21001,3914,a
21021,43624,a
21041,21854,a
21061,9468,a
21081,18229,a
21101,37136,a
21121,31383,a
21141,25713,a
21161,9487,a
21181,31099,a
21201,70,a
21221,1916,a
21241,19120,a
21261,26720,a
21281,24783,a
21301,21633,a
21321,25154,a
21341,38179,a
21361,35663,a
21381,21039,a
21401,24019,a
21421,15167,a
21441,36369,a
21461,28415,a
21481,3983,a
21501,12240,a
21521,27667,a
21541,25843,a
21561,19698,a
21581,23336,a
21601,26969,a
21621,31576,a
21641,9716,a
21661,3369,a
21681,6729,a
21701,13451,a
21721,392,a
21741,29116,a
21761,5725,a
21781,8037,a
21801,27186,a
21821,4662,a
21841,6185,a
21861,17347,a
21881,2204,a
21901,29119,a
21921,12576,a
21941,12243,a
21961,29478,a
21981,21795,a
22001,38034,a
22021,25593,a
22041,19346,a
22061,26277,a
22081,31530,a
22101,31419,a
22121,34463,a
22141,23012,a
22161,37161,a
22181,13894,a
22201,35845,a
22221,10175,a
22241,30994,a
22261,15450,a
22281,8632,a
22301,7565,a
22321,24915,a
22341,15987,a
22361,24454,a
22381,41455,a
22401,4087,a
22421,38619,a
22441,551,a
22461,23252,a
22481,6821,a
22501,6883,a
22521,15293,a
22541,11607,a
22561,9183,a
22581,13971,a
22601,19381,a
22621,24614,a
22641,12706,a
22661,18094,a
22681,20408,a
22701,24654,a
22721,12054,a
22741,11821,a
22761,42151,a
22781,15165,a
22801,28659,a
22821,40436,a
22841,1967,a
22861,34851,a
22881,34008,a
22901,13901,a
22921,2505,a
22941,6608,a
22961,20958,a
22981,39415,a
23001,37646,a
23021,11917,a
23041,1421,a
23061,37379,a
23081,3634,a
23101,23302,a
23121,23086,a
23141,15364,a
23161,7271,a
23181,13715,a
23201,22331,a
23221,4997,a
23241,25923,a
23261,32063,a
23281,30829,a
23301,22560,a
23321,27823,a
23341,15841,a
23361,11255,a
23381,21890,a
23401,76,a
23421,18728,a
23441,33999,a
23461,8691,a
23481,4377,a
23501,26961,a
23521,33862,a
23541,17142,a
23561,2392,a
23581,15353,a
23601,20653,a
23621,23627,a
23641,35187,a
23661,28990,a
23681,40565,a
23701,2926,a
23721,19555,a
23741,8990,a
23761,17729,a
23781,37150,a
23801,10281,a
23821,22946,a
23841,17253,a
23861,30176,a
23881,260,a
23901,5566,a
23921,15781,a
23941,6419,a
23961,9772,a
23981,30630,a
24001,24635,a
24021,3610,a
24041,40518,a
24061,36460,a
24081,995,a
24101,5914,a
24121,786,a
24141,29463,a
24161,21309,a
24181,14487,a
24201,23796,a
24221,40293,a
24241,43134,a
24261,30357,a
24281,7556,a
24301,4243,a
24321,31541,a
24341,10849,a
24361,6104,a
24381,10274,a
24401,23551,a
24421,38395,a
24441,12704,a
24461,18949,a
24481,23100,a
24501,11014,a
24521,35766,a
24541,38173,a
24561,25870,a
24581,18655,a
24601,5651,a
24621,8910,a
24641,21217,a
24661,35924,a
24681,33845,a
24701,15547,a
24721,8621,a
24741,30499,a
24761,14378,a
24781,40097,a
24801,41509,a
24821,15297,a
24841,18957,a
24861,27754,a
24881,31558,a
24901,19815,a
24921,31015,a
24941,35207,a
24961,33841,a
24981,21602,a
25001,15281,a
25021,36744,a
25041,12952,a
25061,28849,a
25081,33135,a
25101,8997,a
25121,24735,a
25141,25087,a
25161,13065,a
25181,13897,a
25201,18356,a
25221,17140,a
25241,13962,a
25261,21920,a
25281,26503,a
25301,11401,a
25321,36524,a
25341,18406,a
25361,29123,a
25381,22794,a
25401,29559,a
25421,8779,a
25441,25413,a
25461,30184,a
25481,10947,a
25501,22860,a
25521,22675,a
25541,32762,a
25561,718,a
25581,7427,a
25601,7998,a
25621,31325,a
25641,5495,a
25661,4775,a
25681,12216,a
25701,16564,a
25721,21481,a
25741,7265,a
25761,18918,a
25781,37308,a
25801,22954,a
25821,9120,a
25841,23757,a
25861,567,a
25881,17987,a
25901,3684,a
25921,33072,a
25941,2654,a
25961,3931,a
25981,23287,a
26001,34157,a
26021,28194,a
26041,23382,a
26061,5792,a
26081,33952,a
26101,39925,a
26121,24536,a
26141,41209,a
26161,10581,a
26181,13807,a
26201,22267,a
26221,25584,a
26241,23700,a
26261,35290,a
26281,8981,a
26301,41559,a
26321,39929,a
26341,30256,a
26361,14342,a
26381,28668,a
26401,34519,a
26421,27516,a
26441,28609,a
26461,30144,a
26481,32713,a
26501,27862,a
26521,33011,a
26541,19574,a
26561,35748,a
26581,9140,a
26601,29566,a
26621,35904,a
26641,7863,a
26661,33302,a
26681,7144,a
26701,17071,a
26721,38561,a
26741,7029,a
26761,19794,a
26781,40729,a
26801,8915,a
26821,27756,a
26841,19675,a
26861,14363,a
26881,16948,a
26901,12000,a
26921,18696,a
26941,28401,a
26961,34210,a
26981,23827,a
27001,28823,a
27021,36126,a
27041,35050,a
27061,1078,a
27081,18856,a
27101,35362,a
27121,11642,a
27141,30279,a
27161,29685,a
27181,37800,a
27201,37082,a
27221,26812,a
27241,26677,a
27261,3761,a
27281,27250,a
27301,37125,a
27321,14132,a
27341,10872,a
27361,27853,a
27381,37385,a
27401,9249,a
27421,12793,a
27441,34338,a
27461,485,a
27481,43787,a
27501,38744,a
27521,9874,a
27541,34482,a
27561,4477,a
27581,21778,a
27601,38062,a
27621,8972,a
27641,27912,a
27661,11583,a
27681,27436,a
27701,42866,a
27721,9824,a
27741,14023,a
27761,42107,a
27781,31136,a
27801,16260,a
27821,12263,a
27841,31748,a
27861,26294,a
27881,24016,a
27901,13478,a
27921,12649,a
27941,36564,a
27961,22006,a
27981,23071,a
28001,34001,a
28021,27099,a
28041,42080,a
28061,6481,a
28081,14584,a
28101,8019,a
28121,37763,a
28141,22889,a
28161,31826,a
28181,34887,a
28201,24334,a
28221,9477,a
28241,25200,a
28261,31416,a
28281,16451,a
28301,33053,a
28321,27265,a
28341,25840,a
28361,31306,a
28381,31460,a
28401,9604,a
28421,31400,a
28441,17911,a
28461,32820,a
28481,29530,a
28501,31261,a
28521,40248,a
28541,19566,a
28561,8778,a
28581,14683,a
28601,27071,a
28621,14793,a
28641,14706,a
28661,3982,a
28681,9563,a
28701,10681,a
28721,8907,a
28741,28075,a
28761,5325,a
28781,2889,a
28801,43355,a
28821,22757,a
28841,16641,a
28861,35210,a
28881,13366,a
28901,850,a
28921,27771,a
28941,6136,a
28961,10702,a
28981,11984,a
29001,6593,a
29021,19125,a
29041,8168,a
29061,33308,a
29081,42694,a
29101,1652,a
29121,31267,a
29141,31161,a
29161,23949,a
29181,26843,a
29201,18634,a
29221,29531,a
29241,3140,a
29261,3906,a
29281,17031,a
29301,27508,a
29321,5985,a
29341,4476,a
29361,5844,a
29381,39551,a
29401,41992,a
29421,42683,a
29441,23837,a
29461,34310,a
29481,26271,a
29501,13905,a
29521,2362,a
29541,3651,a
29561,35482,a
29581,33885,a
29601,19904,a
29621,9570,a
29641,40959,a
29661,17645,a
29681,25944,a
29701,6981,a
29721,31708,a
29741,16388,a
29761,11786,a
29781,26828,a
29801,35702,a
29821,39292,a
29841,28660,a
29861,8849,a
29881,13538,a
29901,11268,a
29921,19064,a
29941,24489,a
29961,41534,a
29981,27240,a
30001,38782,a
30021,26006,a
30041,23377,a
30061,15700,a
30081,35635,a
30101,19938,a
30121,3660,a
30141,19963,a
30161,38253,a
30181,19560,a
30201,38293,a
30221,25115,a
30241,38394,a
30261,41523,a
30281,35645,a
30301,13910,a
30321,15376,a
30341,39678,a
30361,29675,a
30381,25727,a
30401,38684,a
30421,30029,a
30441,22454,a
30461,33340,a
30481,15010,a
30501,19834,a
30521,23542,a
30541,11867,a
30561,42619,a
30581,32022,a
30601,29539,a
30621,21349,a
30641,12703,a
30661,34222,a
30681,32097,a
30701,34363,a
30721,16753,a
30741,19718,a
30761,1042,a
30781,15331,a
30801,38607,a
30821,14971,a
30841,33151,a
30861,41936,a
30881,24031,a
30901,28865,a
30921,8183,a
30941,37216,a
30961,11046,a
30981,1861,a
31001,11051,a
31021,15076,a
31041,30469,a
31061,41913,a
31081,43842,a
31101,23468,a
31121,16557,a
31141,9991,a
31161,17477,a
31181,6222,a
31201,22720,a
31221,23151,a
31241,28339,a
31261,18448,a
31281,32443,a
31301,30181,a
31321,10143,a
31341,15510,a
31361,40202,a
31381,38025,a
31401,34095,a
31421,10258,a
31441,1627,a
31461,36247,a
31481,20368,a
31501,40827,a
31521,25659,a
31541,31173,a
31561,25736,a
31581,26993,a
31601,24940,a
31621,41994,a
31641,34692,a
31661,41097,a
31681,34255,a
31701,37989,a
31721,37613,a
31741,29848,a
31761,23851,a
31781,7514,a
31801,43528,a
31821,24169,a
31841,36206,a
31861,23008,a
31881,29215,a
31901,36302,a
31921,5409,a
31941,34909,a
31961,11570,a
31981,41730,a
32001,40341,a
32021,41867,a
32041,23673,a
32061,29909,a
32081,24075,a
32101,16691,a
32121,30438,a
32141,42566,a
32161,40467,a
32181,43782,a
32201,22164,a
32221,41213,a
32241,17185,a
32261,43469,a
32281,7638,a
32301,29289,a
32321,40288,a
32341,24987,a
32361,23729,a
32381,23240,a
32401,30566,a
32421,43977,a
32441,8964,a
32461,5131,a
32481,30489,a
32501,35026,a
32521,35144,a
32541,22249,a
32561,36753,a
32581,25300,a
32601,12739,a
32621,15188,a
32641,26036,a
32661,38203,a
32681,32645,a
32701,15663,a
32721,3628,a
32741,28416,a
32761,2978,a
32781,33644,a
32801,33671,a
32821,11731,a
32841,30745,a
32861,30555,a
32881,25658,a
32901,22027,a
32921,21568,a
32941,19496,a
32961,30425,a
32981,39222,a
33001,30977,a
33021,15570,a
33041,29139,a
33061,37755,a
33081,27964,a
33101,4288,a
33121,33564,a
33141,4100,a
33161,14009,a
33181,32261,a
33201,42902,a
33221,25171,a
33241,39970,a
33261,33756,a
33281,4175,a
33301,29841,a
33321,37792,a
33341,21387,a
33361,37392,a
33381,9168,a
33401,23850,a
33421,39015,a
33441,26366,a
33461,42889,a
33481,39519,a
33501,16570,a
33521,9257,a
33541,39871,a
33561,41345,a
33581,6043,a
33601,15370,a
33621,21936,a
33641,30711,a
33661,38543,a
33681,26203,a
33701,8236,a
33721,30639,a
33741,34633,a
33761,23966,a
33781,33038,a
33801,41109,a
33821,24599,a
33841,4759,a
33861,28732,a
33881,34256,a
33901,33642,a
33921,18767,a
33941,14512,a
33961,28217,a
33981,6211,a
34001,40352,a
34021,22984,a
34041,34654,a
34061,20870,a
34081,39708,a
34101,35105,a
34121,28684,a
34141,16234,a
34161,19459,a
34181,11442,a
34201,36390,a
34221,35357,a
34241,32808,a
34261,7511,a
34281,39971,a
34301,40691,a
34321,31148,a
34341,34630,a
34361,37356,a
34381,30331,a
34401,29129,a
34421,25379,a
34441,30484,a
34461,29032,a
34481,18982,a
34501,41859,a
34521,18434,a
34541,41199,a
34561,33039,a
34581,9162,a
34601,41998,a
34621,36456,a
34641,16095,a
34661,37566,a
34681,40285,a
34701,24633,a
34721,41046,a
34741,17256,a
34761,43465,a
34781,13784,a
34801,39833,a
34821,38144,a
34841,13690,a
34861,4969,a
34881,21522,a
34901,33505,a
34921,40397,a
34941,33821,a
34961,34534,a
34981,25384,a
35001,1369,a
35021,14521,a
35041,30597,a
35061,18826,a
35081,1874,a
35101,34252,a
35121,41335,a
35141,35253,a
35161,36902,a
35181,42090,a
35201,28521,a
35221,40179,a
35241,19033,a
35261,39032,a
35281,30117,a
35301,41346,a
35321,33720,a
35341,2858,a
35361,42437,a
35381,25034,a
35401,19205,a
35421,40222,a
35441,25586,a
35461,32034,a
35481,2572,a
35501,18711,a
35521,40535,a
35541,40211,a
35561,40286,a
35581,23692,a
35601,16646,a
35621,31285,a
35641,21298,a
35661,24471,a
35681,19268,a
35701,10652,a
35721,26731,a
35741,43266,a
35761,33861,a
35781,42565,a
35801,26417,a
35821,474,a
35841,1673,a
35861,36729,a
35881,42579,a
35901,13524,a
35921,28279,a
35941,42518,a
35961,565,a
35981,42811,a
36001,34161,a
36021,19569,a
36041,22694,a
36061,38356,a
36081,22540,a
36101,23651,a
36121,26478,a
36141,31103,a
36161,23797,a
36181,9240,a
36201,28763,a
36221,31928,a
36241,26533,a
36261,26254,a
36281,14447,a
36301,35220,a
36321,8190,a
36341,16482,a
36361,43771,a
36381,38016,a
36401,43433,a
36421,16179,a
36441,2447,a
36461,43585,a
36481,31294,a
36501,36003,a
36521,5672,a
36541,34233,a
36561,34097,a
36581,19017,a
36601,40275,a
36621,33654,a
36641,34111,a
36661,29205,a
36681,18002,a
36701,35250,a
36721,32280,a
36741,20471,a
36761,30898,a
36781,10351,a
36801,24929,a
36821,14654,a
36841,36320,a
36861,26110,a
36881,39322,a
36901,41212,a
36921,9296,a
36941,19507,a
36961,32712,a
36981,26507,a
37001,17172,a
37021,27902,a
37041,10557,a
37061,30494,a
37081,16524,a
37101,43630,a
37121,38542,a
37141,15251,a
37161,28265,a
37181,27203,a
37201,4706,a
37221,13040,a
37241,32100,a
37261,37202,a
37281,38623,a
37301,32216,a
37321,42806,a
37341,17981,a
37361,40016,a
37381,36245,a
37401,3085,a
37421,32279,a
37441,37851,a
37461,36477,a
37481,41145,a
37501,28116,a
37521,23186,a
37541,41440,a
37561,38315,a
37581,27320,a
37601,42997,a
37621,14445,a
37641,36740,a
37661,41888,a
37681,39324,a
37701,43714,a
37721,39975,a
37741,38236,a
37761,27152,a
37781,16143,a
37801,30218,a
37821,12688,a
37841,12729,a
37861,41361,a
37881,20992,a
37901,41945,a
37921,17947,a
37941,27358,a
37961,21912,a
37981,41160,a
38001,32461,a
38021,20950,a
38041,4992,a
38061,36488,a
38081,41022,a
38101,36361,a
38121,25549,a
38141,18937,a
38161,24253,a
38181,422,a
38201,21946,a
38221,33291,a
38241,41303,a
38261,33688,a
38281,39618,a
38301,41767,a
38321,39883,a
38341,29715,a
38361,37278,a
38381,23568,a
38401,40429,a
38421,28592,a
38441,27784,a
38461,22420,a
38481,30303,a
38501,23901,a
38521,17445,a
38541,24300,a
38561,19278,a
38581,39914,a
38601,37256,a
38621,40346,a
38641,32515,a
38661,28793,a
38681,118,a
38701,40633,a
38721,33432,a
38741,37152,a
38761,35038,a
38781,25877,a
38801,42741,a
38821,10188,a
38841,36656,a
38861,32457,a
38881,36870,a
38901,37072,a
38921,37879,a
38941,27224,a
38961,42830,a
38981,16042,a
39001,39296,a
39021,39725,a
39041,27840,a
39061,34231,a
39081,17964,a
39101,37391,a
39121,26609,a
39141,29325,a
39161,33820,a
39181,33142,a
39201,29064,a
39221,25773,a
39241,31071,a
39261,42996,a
39281,33640,a
39301,35216,a
39321,35168,a
39341,37881,a
39361,43522,a
39381,39623,a
39401,16291,a
39421,34904,a
39441,25734,a
39461,34455,a
39481,37524,a
39501,42899,a
39521,30729,a
39541,32483,a
39561,30390,a
39581,38717,a
39601,35035,a
39621,32401,a
39641,31053,a
39661,43294,a
39681,42490,a
39701,41649,a
39721,28742,a
39741,41860,a
39761,40661,a
39781,33233,a
39801,38454,a
39821,37265,a
39841,41020,a
39861,37253,a
39881,16364,a
39901,34005,a
39921,26343,a
39941,30528,a
39961,41645,a
39981,29114,a
40001,21853,a
40021,40910,a
40041,43230,a
40061,36935,a
40081,19829,a
40101,43450,a
40121,42406,a
40141,28275,a
40161,32521,a
40181,36960,a
40201,38662,a
40221,42225,a
40241,42850,a
40261,41170,a
40281,29335,a
40301,10555,a
40321,42963,a
40341,22985,a
40361,1675,a
40381,24465,a
40401,43424,a
40421,35278,a
40441,38882,a
40461,41988,a
40481,32583,a
40501,28473,a
40521,36807,a
40541,16796,a
40561,33006,a
40581,30593,a
40601,43200,a
40621,32161,a
40641,41106,a
40661,37742,a
40681,609,a
40701,43518,a
40721,38059,a
40741,23218,a
40761,43367,a
40781,39823,a
40801,40714,a
40821,23206,a
40841,19386,a
40861,30559,a
40881,41430,a
40901,27604,a
40921,37057,a
40941,35759,a
40961,29948,a
40981,40757,a
41001,35229,a
41021,40478,a
41041,43001,a
41061,21962,a
41081,31150,a
41101,36775,a
41121,39208,a
41141,26406,a
41161,35589,a
41181,25707,a
41201,43260,a
41221,36516,a
41241,35473,a
41261,43845,a
41281,37510,a
41301,39756,a
41321,41049,a
41341,30887,a
41361,34219,a
41381,18430,a
41401,32852,a
41421,34152,a
41441,36479,a
41461,34320,a
41481,36060,a
41501,33970,a
41521,38262,a
41541,40994,a
41561,31933,a
41581,35453,a
41601,42768,a
41621,42300,a
41641,43058,a
41661,38149,a
41681,42254,a
41701,42383,a
41721,22406,a
41741,42048,a
41761,33531,a
41781,30241,a
41801,27801,a
41821,30545,a
41841,38985,a
41861,26962,a
41881,29718,a
41901,43505,a
41921,43499,a
41941,42235,a
41961,32967,a
41981,27222,a
42001,41778,a
42021,36550,a
42041,41015,a
42061,38784,a
42081,42036,a
42101,40963,a
42121,31941,a
42141,39164,a
42161,40969,a
42181,35818,a
42201,38272,a
42221,43613,a
42241,37229,a
42261,35517,a
42281,36401,a
42301,39236,a
42321,40529,a
42341,40776,a
42361,39069,a
42381,40537,a
42401,24977,a
42421,32089,a
42441,38367,a
42461,37110,a
42481,41014,a
42501,32957,a
42521,40447,a
42541,32618,a
42561,11609,a
42581,4872,a
42601,41220,a
42621,35791,a
42641,37252,a
42661,43699,a
42681,26129,a
42701,38051,a
42721,40786,a
42741,38360,a
42761,42316,a
42781,42783,a
42801,39661,a
42821,35321,a
42841,30907,a
42861,36783,a
42881,34523,a
42901,38066,a
42921,41002,a
42941,29772,a
42961,30728,a
42981,41579,a
43001,30921,a
43021,41628,a
43041,33154,a
43061,40153,a
43081,39387,a
43101,37314,a
43121,40426,a
43141,38348,a
43161,38840,a
43181,39377,a
43201,39141,a
43221,36724,a
43241,34802,a
43261,39700,a
43281,38043,a
43301,41037,a
43321,38398,a
43341,41289,a
43361,43721,a
43381,38967,a
43401,42681,a
43421,35873,a
43441,39896,a
43461,38726,a
43481,43991,a
43501,42513,a
43521,37576,a
43541,41690,a
43561,43333,a
43581,35265,a
43601,35302,a
43621,39656,a
43641,43581,a
43661,43206,a
43681,36280,a
43701,42568,a
43721,37601,a
43741,43939,a
43761,42620,a
43781,38678,a
43801,41610,a
43821,41005,a
43841,43917,a
43861,41770,a
43881,42331,a
43901,43786,a
43921,36520,a
43941,43730,a
43961,33326,a
43981,38869,a


==> fig/data/rank/une_bay.txt <==
x,y,label
1,15772,a
11,3,a
21,15423,a
31,25572,a
41,32191,a
51,39828,a
61,13321,a
71,13710,a
81,37465,a
91,11799,a
101,29078,a
111,13052,a
121,21392,a
131,43110,a
141,6638,a
151,28969,a
161,3324,a
171,14087,a
181,24701,a
191,1498,a
201,32679,a
211,1237,a
221,275,a
231,39563,a
241,30387,a
251,40995,a
261,18742,a
271,36065,a
281,29757,a
291,25308,a
301,41748,a
311,34989,a
321,37028,a
331,27316,a
341,20799,a
351,6294,a
361,12740,a
371,40685,a
381,17622,a
391,31895,a
401,10866,a
411,40107,a
421,1982,a
431,25420,a
441,23400,a
451,22055,a
461,9775,a
471,5863,a
481,461,a
491,23257,a
501,3174,a
511,7082,a
521,7303,a
531,6020,a
541,23695,a
551,20325,a
561,13375,a
571,14092,a
581,39665,a
591,21401,a
601,31616,a
611,39891,a
621,21631,a
631,37120,a
641,21528,a
651,27705,a
661,20033,a
671,40322,a
681,9538,a
691,2711,a
701,9012,a
711,3515,a
721,40427,a
731,10362,a
741,5189,a
751,19650,a
761,9482,a
771,9755,a
781,18234,a
791,22228,a
801,19642,a
811,21833,a
821,30819,a
831,31645,a
841,5792,a
851,35306,a
861,3334,a
871,32778,a
881,27640,a
891,11286,a
901,28255,a
911,6459,a
921,39003,a
931,4171,a
941,32596,a
951,10228,a
961,11456,a
971,39470,a
981,4186,a
991,18766,a
1001,9970,a
1011,19998,a
1021,20443,a
1031,10551,a
1041,32063,a
1051,18177,a
1061,23384,a
1071,35150,a
1081,26534,a
1091,20081,a
1101,21524,a
1111,14491,a
1121,12362,a
1131,19307,a
1141,16306,a
1151,2812,a
1161,11267,a
1171,9682,a
1181,25501,a
1191,2694,a
1201,15537,a
1211,14333,a
1221,18807,a
1231,40692,a
1241,2408,a
1251,289,a
1261,21083,a
1271,42142,a
1281,5548,a
1291,13216,a
1301,35065,a
1311,15271,a
1321,41373,a
1331,26897,a
1341,41710,a
1351,36241,a
1361,28849,a
1371,37978,a
1381,10176,a
1391,266,a
1401,5908,a
1411,21502,a
1421,26230,a
1431,36836,a
1441,26327,a
1451,7817,a
1461,24958,a
1471,15716,a
1481,4578,a
1491,3560,a
1501,22450,a
1511,7725,a
1521,25667,a
1531,32344,a
1541,5697,a
1551,2356,a
1561,9959,a
1571,27970,a
1581,18636,a
1591,40665,a
1601,12620,a
1611,33066,a
1621,17377,a
1631,25527,a
1641,9521,a
1651,25272,a
1661,29455,a
1671,31488,a
1681,5644,a
1691,36358,a
1701,16085,a
1711,39916,a
1721,22717,a
1731,42958,a
1741,40475,a
1751,19698,a
1761,1523,a
1771,9554,a
1781,37399,a
1791,17955,a
1801,37575,a
1811,11998,a
1821,42691,a
1831,39261,a
1841,33030,a
1851,15706,a
1861,38181,a
1871,7400,a
1881,9580,a
1891,29310,a
1901,13481,a
1911,25134,a
1921,15931,a
1931,28311,a
1941,3169,a
1951,18456,a
1961,10275,a
1971,3617,a
1981,37660,a
1991,9825,a
2001,41378,a
2011,30123,a
2021,37275,a
2031,19342,a
2041,14950,a
2051,8783,a
2061,41306,a
2071,40598,a
2081,33153,a
2091,376,a
2101,14459,a
2111,14653,a
2121,2782,a
2131,1860,a
2141,13628,a
2151,37825,a
2161,41142,a
2171,25661,a
2181,32548,a
2191,6652,a
2201,40793,a
2211,8181,a
2221,21797,a
2231,6889,a
2241,37246,a
2251,34597,a
2261,19246,a
2271,16784,a
2281,4696,a
2291,5784,a
2301,30254,a
2311,19759,a
2321,42584,a
2331,37261,a
2341,8603,a
2351,29270,a
2361,36597,a
2371,20294,a
2381,40780,a
2391,23643,a
2401,19369,a
2411,12505,a
2421,3153,a
2431,12066,a
2441,25136,a
2451,11817,a
2461,10351,a
2471,27930,a
2481,6998,a
2491,9064,a
2501,27342,a
2511,2173,a
2521,34199,a
2531,3857,a
2541,16402,a
2551,27959,a
2561,323,a
2571,41014,a
2581,6538,a
2591,20512,a
2601,29934,a
2611,10519,a
2621,32380,a
2631,20148,a
2641,25152,a
2651,11752,a
2661,7321,a
2671,19328,a
2681,22902,a
2691,39640,a
2701,16755,a
2711,22737,a
2721,7607,a
2731,43888,a
2741,7603,a
2751,41090,a
2761,30521,a
2771,3961,a
2781,31989,a
2791,32783,a
2801,11189,a
2811,14105,a
2821,13415,a
2831,22342,a
2841,14716,a
2851,41988,a
2861,20625,a
2871,21880,a
2881,22165,a
2891,39901,a
2901,3455,a
2911,1492,a
2921,15001,a
2931,8496,a
2941,29391,a
2951,12014,a
2961,15106,a
2971,19262,a
2981,24623,a
2991,34886,a
3001,25649,a
3011,14254,a
3021,24496,a
3031,4378,a
3041,43478,a
3051,23634,a
3061,30795,a
3071,13127,a
3081,10025,a
3091,14952,a
3101,23308,a
3111,41024,a
3121,29853,a
3131,38521,a
3141,3674,a
3151,33483,a
3161,25242,a
3171,15470,a
3181,22690,a
3191,5312,a
3201,39883,a
3211,641,a
3221,13570,a
3231,28210,a
3241,26599,a
3251,21215,a
3261,24750,a
3271,15523,a
3281,31359,a
3291,14545,a
3301,16382,a
3311,6246,a
3321,29029,a
3331,23831,a
3341,4812,a
3351,11111,a
3361,34843,a
3371,26262,a
3381,41043,a
3391,22393,a
3401,19923,a
3411,6734,a
3421,14831,a
3431,18172,a
3441,34004,a
3451,30862,a
3461,31184,a
3471,2529,a
3481,27363,a
3491,36075,a
3501,38339,a
3511,18132,a
3521,6681,a
3531,34473,a
3541,16200,a
3551,1017,a
3561,31460,a
3571,31571,a
3581,22970,a
3591,6036,a
3601,25252,a
3611,5810,a
3621,1755,a
3631,2934,a
3641,23708,a
3651,3352,a
3661,40668,a
3671,672,a
3681,17223,a
3691,10256,a
3701,41709,a
3711,29095,a
3721,28621,a
3731,10294,a
3741,6861,a
3751,20691,a
3761,25048,a
3771,17786,a
3781,24699,a
3791,14141,a
3801,30078,a
3811,21954,a
3821,14101,a
3831,18167,a
3841,12050,a
3851,43727,a
3861,8225,a
3871,34915,a
3881,3421,a
3891,10416,a
3901,21029,a
3911,36321,a
3921,28041,a
3931,17935,a
3941,2617,a
3951,11979,a
3961,7133,a
3971,36585,a
3981,29138,a
3991,27546,a
4001,35942,a
4011,17050,a
4021,14194,a
4031,15098,a
4041,39138,a
4051,22407,a
4061,620,a
4071,41200,a
4081,26053,a
4091,3577,a
4101,32683,a
4111,25102,a
4121,4974,a
4131,33128,a
4141,24127,a
4151,18646,a
4161,18934,a
4171,18030,a
4181,3905,a
4191,16595,a
4201,22940,a
4211,32607,a
4221,41631,a
4231,2328,a
4241,23837,a
4251,37020,a
4261,28619,a
4271,21878,a
4281,38614,a
4291,31393,a
4301,34350,a
4311,22743,a
4321,3036,a
4331,29946,a
4341,38964,a
4351,20022,a
4361,15377,a
4371,39289,a
4381,13497,a
4391,38336,a
4401,11985,a
4411,34402,a
4421,12025,a
4431,35203,a
4441,2995,a
4451,20862,a
4461,2966,a
4471,31582,a
4481,27716,a
4491,21772,a
4501,39869,a
4511,3765,a
4521,37960,a
4531,36763,a
4541,5196,a
4551,5870,a
4561,14868,a
4571,19518,a
4581,19813,a
4591,29683,a
4601,29110,a
4611,17949,a
4621,25835,a
4631,31477,a
4641,31535,a
4651,20667,a
4661,8804,a
4671,4104,a
4681,27915,a
4691,35433,a
4701,3723,a
4711,7438,a
4721,30924,a
4731,37417,a
4741,13065,a
4751,21583,a
4761,40193,a
4771,11152,a
4781,39135,a
4791,7655,a
4801,31029,a
4811,25074,a
4821,22750,a
4831,17757,a
4841,12502,a
4851,24654,a
4861,35629,a
4871,28930,a
4881,8482,a
4891,5678,a
4901,21852,a
4911,27313,a
4921,11964,a
4931,14492,a
4941,6046,a
4951,10448,a
4961,13560,a
4971,2134,a
4981,2884,a
4991,13346,a
5001,21474,a
5011,37788,a
5021,37790,a
5031,20231,a
5041,13490,a
5051,15217,a
5061,898,a
5071,26412,a
5081,16257,a
5091,3305,a
5101,12060,a
5111,27173,a
5121,15955,a
5131,4784,a
5141,31462,a
5151,37714,a
5161,41555,a
5171,36869,a
5181,43062,a
5191,3908,a
5201,16696,a
5211,24941,a
5221,4537,a
5231,39459,a
5241,22572,a
5251,23396,a
5261,22571,a
5271,7429,a
5281,37711,a
5291,36265,a
5301,30394,a
5311,32319,a
5321,18041,a
5331,15038,a
5341,37847,a
5351,16568,a
5361,39031,a
5371,3827,a
5381,23873,a
5391,39544,a
5401,38572,a
5411,30018,a
5421,13778,a
5431,17448,a
5441,368,a
5451,27715,a
5461,17983,a
5471,4935,a
5481,2869,a
5491,18007,a
5501,26596,a
5511,11361,a
5521,18967,a
5531,31555,a
5541,39082,a
5551,33587,a
5561,40629,a
5571,18459,a
5581,17310,a
5591,5840,a
5601,1896,a
5611,12163,a
5621,18018,a
5631,37038,a
5641,22155,a
5651,19666,a
5661,26719,a
5671,6633,a
5681,12109,a
5691,9247,a
5701,30259,a
5711,34551,a
5721,24213,a
5731,34277,a
5741,23014,a
5751,28382,a
5761,36166,a
5771,24829,a
5781,11819,a
5791,10915,a
5801,3307,a
5811,12327,a
5821,19639,a
5831,809,a
5841,16841,a
5851,33598,a
5861,16063,a
5871,19530,a
5881,39093,a
5891,33011,a
5901,34007,a
5911,229,a
5921,2656,a
5931,15583,a
5941,8092,a
5951,15016,a
5961,28099,a
5971,4094,a
5981,19110,a
5991,5382,a
6001,27354,a
6011,23752,a
6021,2935,a
6031,43145,a
6041,35768,a
6051,4142,a
6061,9227,a
6071,35726,a
6081,6897,a
6091,24929,a
6101,1429,a
6111,38562,a
6121,38620,a
6131,12979,a
6141,34533,a
6151,34560,a
6161,3276,a
6171,38295,a
6181,27161,a
6191,21899,a
6201,30477,a
6211,33227,a
6221,31669,a
6231,36238,a
6241,18388,a
6251,2486,a
6261,26411,a
6271,8380,a
6281,19954,a
6291,1717,a
6301,19062,a
6311,33532,a
6321,25678,a
6331,7689,a
6341,5891,a
6351,21673,a
6361,42048,a
6371,22959,a
6381,32845,a
6391,21565,a
6401,28016,a
6411,14880,a
6421,21065,a
6431,12666,a
6441,17048,a
6451,27422,a
6461,23216,a
6471,11039,a
6481,5097,a
6491,37795,a
6501,29492,a
6511,12766,a
6521,13449,a
6531,28200,a
6541,22583,a
6551,4847,a
6561,6268,a
6571,4287,a
6581,29232,a
6591,13695,a
6601,16272,a
6611,8746,a
6621,32091,a
6631,28587,a
6641,8979,a
6651,24417,a
6661,28116,a
6671,2920,a
6681,32287,a
6691,20193,a
6701,4349,a
6711,2474,a
6721,38588,a
6731,28257,a
6741,4009,a
6751,43432,a
6761,28796,a
6771,29473,a
6781,21434,a
6791,12641,a
6801,19098,a
6811,34024,a
6821,31610,a
6831,13362,a
6841,38692,a
6851,22195,a
6861,23997,a
6871,25746,a
6881,8304,a
6891,6930,a
6901,2387,a
6911,4240,a
6921,16095,a
6931,29085,a
6941,16102,a
6951,8281,a
6961,17819,a
6971,13316,a
6981,5942,a
6991,9977,a
7001,17363,a
7011,14521,a
7021,21640,a
7031,36505,a
7041,5734,a
7051,33520,a
7061,20137,a
7071,43851,a
7081,41521,a
7091,24655,a
7101,30242,a
7111,26730,a
7121,35236,a
7131,4495,a
7141,14171,a
7151,33423,a
7161,10596,a
7171,25706,a
7181,5310,a
7191,15115,a
7201,29298,a
7211,2391,a
7221,36691,a
7231,8927,a
7241,32025,a
7251,7117,a
7261,5061,a
7271,8914,a
7281,10364,a
7291,22466,a
7301,31536,a
7311,11198,a
7321,39116,a
7331,1151,a
7341,29124,a
7351,16679,a
7361,6828,a
7371,40804,a
7381,15849,a
7391,29868,a
7401,10608,a
7411,6082,a
7421,19063,a
7431,26287,a
7441,20845,a
7451,3532,a
7461,17499,a
7471,2506,a
7481,14548,a
7491,36044,a
7501,12763,a
7511,2155,a
7521,34319,a
7531,12747,a
7541,36991,a
7551,34973,a
7561,40955,a
7571,23889,a
7581,22088,a
7591,35620,a
7601,1476,a
7611,26423,a
7621,35458,a
7631,8414,a
7641,36709,a
7651,27348,a
7661,40609,a
7671,1791,a
7681,3459,a
7691,32305,a
7701,4619,a
7711,20546,a
7721,39044,a
7731,5893,a
7741,15085,a
7751,15730,a
7761,4239,a
7771,28161,a
7781,35939,a
7791,37617,a
7801,16977,a
7811,21596,a
7821,25313,a
7831,26224,a
7841,4912,a
7851,35033,a
7861,21513,a
7871,30968,a
7881,11894,a
7891,19457,a
7901,23255,a
7911,24169,a
7921,36244,a
7931,5020,a
7941,43192,a
7951,5437,a
7961,33342,a
7971,20145,a
7981,15415,a
7991,33322,a
8001,22517,a
8011,43217,a
8021,25475,a
8031,34203,a
8041,32160,a
8051,38535,a
8061,9167,a
8071,38243,a
8081,36170,a
8091,8957,a
8101,20107,a
8111,29302,a
8121,19055,a
8131,31355,a
8141,8510,a
8151,5748,a
8161,4222,a
8171,40747,a
8181,42526,a
8191,19295,a
8201,34112,a
8211,3887,a
8221,22529,a
8231,34830,a
8241,22224,a
8251,24207,a
8261,11747,a
8271,38086,a
8281,23253,a
8291,31919,a
8301,17937,a
8311,26536,a
8321,24118,a
8331,26282,a
8341,39713,a
8351,6032,a
8361,24152,a
8371,6778,a
8381,7318,a
8391,32141,a
8401,4245,a
8411,30443,a
8421,4271,a
8431,15692,a
8441,22845,a
8451,40733,a
8461,5052,a
8471,21483,a
8481,31189,a
8491,19146,a
8501,27360,a
8511,30667,a
8521,41039,a
8531,23500,a
8541,16866,a
8551,9331,a
8561,36896,a
8571,28144,a
8581,31415,a
8591,17114,a
8601,7679,a
8611,10863,a
8621,11370,a
8631,38184,a
8641,30801,a
8651,6383,a
8661,35279,a
8671,13853,a
8681,4886,a
8691,6891,a
8701,40469,a
8711,26056,a
8721,21309,a
8731,17837,a
8741,30887,a
8751,19937,a
8761,22153,a
8771,41828,a
8781,21020,a
8791,18575,a
8801,652,a
8811,37985,a
8821,22277,a
8831,13140,a
8841,8192,a
8851,2938,a
8861,10356,a
8871,2069,a
8881,35580,a
8891,7036,a
8901,17111,a
8911,28481,a
8921,23542,a
8931,38267,a
8941,32071,a
8951,17873,a
8961,39438,a
8971,6210,a
8981,40732,a
8991,10200,a
9001,10163,a
9011,36399,a
9021,2685,a
9031,29584,a
9041,28524,a
9051,37283,a
9061,7330,a
9071,16534,a
9081,29661,a
9091,24759,a
9101,37658,a
9111,38844,a
9121,16120,a
9131,31024,a
9141,13072,a
9151,18737,a
9161,24604,a
9171,40388,a
9181,3633,a
9191,5070,a
9201,30163,a
9211,20109,a
9221,20542,a
9231,9509,a
9241,15300,a
9251,31574,a
9261,35145,a
9271,15412,a
9281,680,a
9291,43567,a
9301,17009,a
9311,32131,a
9321,12778,a
9331,17780,a
9341,43860,a
9351,30045,a
9361,6842,a
9371,27638,a
9381,28345,a
9391,13056,a
9401,20772,a
9411,21223,a
9421,21479,a
9431,9385,a
9441,41476,a
9451,36830,a
9461,9307,a
9471,4469,a
9481,24843,a
9491,12081,a
9501,24147,a
9511,3306,a
9521,28383,a
9531,40949,a
9541,43330,a
9551,6865,a
9561,30084,a
9571,21560,a
9581,2738,a
9591,2464,a
9601,28625,a
9611,19554,a
9621,42747,a
9631,35352,a
9641,364,a
9651,12555,a
9661,25281,a
9671,39945,a
9681,6517,a
9691,1110,a
9701,3232,a
9711,13777,a
9721,4011,a
9731,41333,a
9741,30709,a
9751,25691,a
9761,2922,a
9771,30007,a
9781,13945,a
9791,26030,a
9801,34395,a
9811,12001,a
9821,9467,a
9831,42068,a
9841,14347,a
9851,42249,a
9861,22180,a
9871,13728,a
9881,4875,a
9891,7336,a
9901,26837,a
9911,12442,a
9921,39292,a
9931,13247,a
9941,5239,a
9951,10054,a
9961,27689,a
9971,6238,a
9981,20032,a
9991,19753,a
10001,28172,a
10011,32523,a
10021,29445,a
10031,18870,a
10041,6004,a
10051,5581,a
10061,2025,a
10071,14228,a
10081,11807,a
10091,12569,a
10101,34999,a
10111,16135,a
10121,12525,a
10131,18620,a
10141,16602,a
10151,7413,a
10161,17459,a
10171,37381,a
10181,26362,a
10191,32311,a
10201,544,a
10211,30603,a
10221,10524,a
10231,21143,a
10241,978,a
10251,33956,a
10261,23830,a
10271,14034,a
10281,16934,a
10291,43760,a
10301,39696,a
10311,20632,a
10321,5897,a
10331,6543,a
10341,16374,a
10351,21416,a
10361,43982,a
10371,28427,a
10381,3035,a
10391,8133,a
10401,6093,a
10411,10904,a
10421,14622,a
10431,11151,a
10441,20778,a
10451,31994,a
10461,21552,a
10471,791,a
10481,20361,a
10491,16383,a
10501,37084,a
10511,13886,a
10521,18721,a
10531,4712,a
10541,41198,a
10551,17706,a
10561,16201,a
10571,15585,a
10581,34168,a
10591,39434,a
10601,37024,a
10611,17889,a
10621,30209,a
10631,2954,a
10641,4055,a
10651,32544,a
10661,16771,a
10671,821,a
10681,42413,a
10691,17547,a
10701,23985,a
10711,27106,a
10721,18670,a
10731,13018,a
10741,19363,a
10751,10993,a
10761,31544,a
10771,34423,a
10781,11027,a
10791,16799,a
10801,16161,a
10811,24334,a
10821,40652,a
10831,9524,a
10841,2115,a
10851,39137,a
10861,29136,a
10871,20820,a
10881,38195,a
10891,20007,a
10901,12649,a
10911,18012,a
10921,34292,a
10931,23870,a
10941,39335,a
10951,34966,a
10961,26929,a
10971,31263,a
10981,42487,a
10991,41470,a
11001,41879,a
11011,7238,a
11021,6809,a
11031,23169,a
11041,9651,a
11051,32828,a
11061,31615,a
11071,19664,a
11081,17641,a
11091,21590,a
11101,41182,a
11111,13679,a
11121,38673,a
11131,22628,a
11141,25694,a
11151,23041,a
11161,39019,a
11171,4791,a
11181,3368,a
11191,3815,a
11201,38113,a
11211,38013,a
11221,3385,a
11231,26984,a
11241,38987,a
11251,38861,a
11261,21501,a
11271,1460,a
11281,43614,a
11291,2570,a
11301,7702,a
11311,4049,a
11321,1427,a
11331,41604,a
11341,42108,a
11351,21692,a
11361,26885,a
11371,5108,a
11381,14720,a
11391,23582,a
11401,26226,a
11411,12379,a
11421,25101,a
11431,19661,a
11441,4598,a
11451,30277,a
11461,25207,a
11471,20018,a
11481,18486,a
11491,38816,a
11501,34718,a
11511,17230,a
11521,2358,a
11531,10020,a
11541,20026,a
11551,38268,a
11561,29531,a
11571,18774,a
11581,34485,a
11591,31402,a
11601,28678,a
11611,43716,a
11621,3252,a
11631,10038,a
11641,23170,a
11651,33075,a
11661,41528,a
11671,35962,a
11681,18719,a
11691,3653,a
11701,2830,a
11711,43625,a
11721,8846,a
11731,29176,a
11741,35205,a
11751,3037,a
11761,15744,a
11771,2773,a
11781,13067,a
11791,40615,a
11801,33666,a
11811,13163,a
11821,820,a
11831,7608,a
11841,43456,a
11851,31360,a
11861,22673,a
11871,28698,a
11881,36027,a
11891,39464,a
11901,28456,a
11911,6136,a
11921,3490,a
11931,10438,a
11941,29274,a
11951,16287,a
11961,21298,a
11971,34331,a
11981,637,a
11991,21637,a
12001,19082,a
12011,39098,a
12021,5107,a
12031,13802,a
12041,39452,a
12051,7923,a
12061,32353,a
12071,27964,a
12081,19828,a
12091,15866,a
12101,23836,a
12111,31959,a
12121,41639,a
12131,30848,a
12141,1015,a
12151,37176,a
12161,26143,a
12171,42394,a
12181,24400,a
12191,41850,a
12201,19618,a
12211,19528,a
12221,12294,a
12231,30669,a
12241,29006,a
12251,27495,a
12261,15660,a
12271,31028,a
12281,15389,a
12291,14604,a
12301,24388,a
12311,19323,a
12321,19665,a
12331,27767,a
12341,2139,a
12351,5628,a
12361,25627,a
12371,714,a
12381,38957,a
12391,33044,a
12401,1855,a
12411,25569,a
12421,23183,a
12431,5459,a
12441,37832,a
12451,39467,a
12461,6160,a
12471,35917,a
12481,39179,a
12491,13884,a
12501,25141,a
12511,32870,a
12521,17006,a
12531,26321,a
12541,15246,a
12551,18264,a
12561,7025,a
12571,34241,a
12581,7736,a
12591,10393,a
12601,12668,a
12611,20872,a
12621,30044,a
12631,2454,a
12641,10870,a
12651,21672,a
12661,19655,a
12671,1883,a
12681,4267,a
12691,37724,a
12701,7800,a
12711,10446,a
12721,27082,a
12731,29307,a
12741,37793,a
12751,24686,a
12761,9725,a
12771,18137,a
12781,9852,a
12791,34257,a
12801,4774,a
12811,33303,a
12821,42517,a
12831,5142,a
12841,29833,a
12851,31234,a
12861,34220,a
12871,6550,a
12881,32983,a
12891,6062,a
12901,42027,a
12911,12737,a
12921,30837,a
12931,15253,a
12941,21893,a
12951,11353,a
12961,19845,a
12971,37941,a
12981,23820,a
12991,6884,a
13001,42683,a
13011,42665,a
13021,13101,a
13031,16538,a
13041,14903,a
13051,18974,a
13061,32115,a
13071,23791,a
13081,27697,a
13091,36502,a
13101,9282,a
13111,10896,a
13121,8211,a
13131,20528,a
13141,27762,a
13151,9297,a
13161,13293,a
13171,11845,a
13181,10090,a
13191,41465,a
13201,1936,a
13211,29553,a
13221,42093,a
13231,43784,a
13241,109,a
13251,7987,a
13261,15486,a
13271,29578,a
13281,18685,a
13291,22465,a
13301,13912,a
13311,8220,a
13321,40120,a
13331,10888,a
13341,38762,a
13351,31000,a
13361,18431,a
13371,23672,a
13381,27821,a
13391,23888,a
13401,19724,a
13411,24771,a
13421,11918,a
13431,30318,a
13441,30297,a
13451,36370,a
13461,43151,a
13471,26979,a
13481,38518,a
13491,31524,a
13501,16362,a
13511,1410,a
13521,22819,a
13531,998,a
13541,40062,a
13551,4679,a
13561,31491,a
13571,4343,a
13581,11197,a
13591,17486,a
13601,42124,a
13611,42934,a
13621,25080,a
13631,27671,a
13641,3616,a
13651,23049,a
13661,37129,a
13671,31016,a
13681,24261,a
13691,36479,a
13701,25570,a
13711,30511,a
13721,22097,a
13731,6197,a
13741,35687,a
13751,25795,a
13761,139,a
13771,15043,a
13781,40327,a
13791,23847,a
13801,25484,a
13811,14636,a
13821,40303,a
13831,15437,a
13841,25280,a
13851,31819,a
13861,27670,a
13871,35195,a
13881,28784,a
13891,33952,a
13901,5438,a
13911,22971,a
13921,11764,a
13931,9223,a
13941,26812,a
13951,15804,a
13961,25651,a
13971,41491,a
13981,37501,a
13991,2949,a
14001,30412,a
14011,34971,a
14021,38711,a
14031,12899,a
14041,41959,a
14051,35546,a
14061,34909,a
14071,4535,a
14081,15172,a
14091,31649,a
14101,33964,a
14111,18720,a
14121,4702,a
14131,2792,a
14141,17120,a
14151,26195,a
14161,7168,a
14171,28533,a
14181,6811,a
14191,23307,a
14201,37735,a
14211,23478,a
14221,33463,a
14231,34620,a
14241,29850,a
14251,8161,a
14261,25633,a
14271,33347,a
14281,10137,a
14291,2149,a
14301,19159,a
14311,22343,a
14321,19536,a
14331,3410,a
14341,42343,a
14351,16398,a
14361,38343,a
14371,27377,a
14381,25096,a
14391,38784,a
14401,24697,a
14411,5529,a
14421,30938,a
14431,24475,a
14441,22391,a
14451,40568,a
14461,34128,a
14471,35655,a
14481,40725,a
14491,8570,a
14501,9335,a
14511,32297,a
14521,4163,a
14531,25513,a
14541,2660,a
14551,28298,a
14561,24242,a
14571,14126,a
14581,21072,a
14591,4737,a
14601,42370,a
14611,43295,a
14621,40052,a
14631,39206,a
14641,13475,a
14651,22804,a
14661,36053,a
14671,24092,a
14681,37938,a
14691,32887,a
14701,9397,a
14711,14937,a
14721,20939,a
14731,12087,a
14741,28703,a
14751,12173,a
14761,9173,a
14771,17938,a
14781,287,a
14791,3397,a
14801,8984,a
14811,15555,a
14821,10700,a
14831,37489,a
14841,13666,a
14851,9679,a
14861,24913,a
14871,35895,a
14881,18047,a
14891,32075,a
14901,40250,a
14911,22368,a
14921,34855,a
14931,36080,a
14941,3773,a
14951,15636,a
14961,25193,a
14971,14275,a
14981,14779,a
14991,23838,a
15001,29768,a
15011,33947,a
15021,23401,a
15031,16756,a
15041,10080,a
15051,12886,a
15061,6483,a
15071,23722,a
15081,27808,a
15091,25940,a
15101,41568,a
15111,10271,a
15121,29738,a
15131,32612,a
15141,25688,a
15151,11711,a
15161,5609,a
15171,11,a
15181,3326,a
15191,36067,a
15201,30527,a
15211,23254,a
15221,28252,a
15231,2641,a
15241,14533,a
15251,15480,a
15261,10811,a
15271,25491,a
15281,23532,a
15291,28000,a
15301,18617,a
15311,10956,a
15321,17237,a
15331,13226,a
15341,6260,a
15351,2848,a
15361,1421,a
15371,8299,a
15381,32492,a
15391,30546,a
15401,32529,a
15411,43333,a
15421,29170,a
15431,8165,a
15441,14532,a
15451,14870,a
15461,43180,a
15471,22741,a
15481,32234,a
15491,4511,a
15501,204,a
15511,34761,a
15521,5271,a
15531,21230,a
15541,8138,a
15551,38408,a
15561,35915,a
15571,37374,a
15581,13327,a
15591,22700,a
15601,1792,a
15611,2593,a
15621,37765,a
15631,23857,a
15641,4637,a
15651,28684,a
15661,18963,a
15671,21141,a
15681,14150,a
15691,3318,a
15701,10173,a
15711,1934,a
15721,20628,a
15731,36461,a
15741,34451,a
15751,19906,a
15761,584,a
15771,26986,a
15781,7524,a
15791,2785,a
15801,40392,a
15811,21153,a
15821,23326,a
15831,33266,a
15841,29670,a
15851,35614,a
15861,26075,a
15871,29033,a
15881,6363,a
15891,27379,a
15901,7518,a
15911,36046,a
15921,19158,a
15931,33110,a
15941,5568,a
15951,43873,a
15961,6711,a
15971,21722,a
15981,14328,a
15991,27435,a
16001,24873,a
16011,9414,a
16021,20088,a
16031,18988,a
16041,25155,a
16051,17548,a
16061,39546,a
16071,4427,a
16081,25123,a
16091,20041,a
16101,42718,a
16111,13866,a
16121,27979,a
16131,366,a
16141,34836,a
16151,8933,a
16161,34715,a
16171,14771,a
16181,39576,a
16191,23102,a
16201,15874,a
16211,6107,a
16221,297,a
16231,11037,a
16241,2038,a
16251,42673,a
16261,37690,a
16271,11333,a
16281,20826,a
16291,32109,a
16301,43505,a
16311,40940,a
16321,18328,a
16331,7144,a
16341,29870,a
16351,10857,a
16361,8576,a
16371,22981,a
16381,27294,a
16391,17165,a
16401,8750,a
16411,17146,a
16421,31661,a
16431,18984,a
16441,15321,a
16451,4817,a
16461,31781,a
16471,23001,a
16481,5552,a
16491,21765,a
16501,14912,a
16511,17076,a
16521,28722,a
16531,27620,a
16541,7307,a
16551,37279,a
16561,29978,a
16571,20676,a
16581,8210,a
16591,41867,a
16601,13880,a
16611,26816,a
16621,4428,a
16631,14835,a
16641,42189,a
16651,4290,a
16661,35177,a
16671,23168,a
16681,23718,a
16691,16753,a
16701,22654,a
16711,642,a
16721,17414,a
16731,9868,a
16741,1601,a
16751,20380,a
16761,34197,a
16771,14871,a
16781,26753,a
16791,5520,a
16801,7864,a
16811,23650,a
16821,26352,a
16831,29737,a
16841,10664,a
16851,42113,a
16861,23366,a
16871,16464,a
16881,10759,a
16891,8634,a
16901,17397,a
16911,2288,a
16921,23989,a
16931,18436,a
16941,5786,a
16951,1589,a
16961,751,a
16971,31957,a
16981,32409,a
16991,14149,a
17001,16922,a
17011,43785,a
17021,34914,a
17031,12952,a
17041,19294,a
17051,7059,a
17061,10771,a
17071,31048,a
17081,28289,a
17091,19023,a
17101,19394,a
17111,3286,a
17121,26222,a
17131,3946,a
17141,25842,a
17151,32719,a
17161,27830,a
17171,35999,a
17181,30249,a
17191,35781,a
17201,41531,a
17211,33107,a
17221,649,a
17231,13015,a
17241,43583,a
17251,38771,a
17261,16750,a
17271,19818,a
17281,21554,a
17291,3460,a
17301,13611,a
17311,25029,a
17321,39240,a
17331,37549,a
17341,22620,a
17351,26886,a
17361,6916,a
17371,32822,a
17381,32119,a
17391,23773,a
17401,11587,a
17411,2562,a
17421,25259,a
17431,36706,a
17441,19092,a
17451,40451,a
17461,40403,a
17471,39499,a
17481,32691,a
17491,13320,a
17501,40308,a
17511,33142,a
17521,24725,a
17531,8271,a
17541,15826,a
17551,2261,a
17561,41314,a
17571,36179,a
17581,37766,a
17591,34845,a
17601,29735,a
17611,3240,a
17621,10278,a
17631,29186,a
17641,42622,a
17651,18343,a
17661,22509,a
17671,24273,a
17681,8990,a
17691,35724,a
17701,24779,a
17711,27509,a
17721,43776,a
17731,12915,a
17741,7305,a
17751,31266,a
17761,31362,a
17771,20686,a
17781,7008,a
17791,21676,a
17801,35231,a
17811,39025,a
17821,42959,a
17831,16002,a
17841,21993,a
17851,8193,a
17861,36294,a
17871,38309,a
17881,25168,a
17891,11020,a
17901,10862,a
17911,17615,a
17921,17293,a
17931,38073,a
17941,40971,a
17951,9104,a
17961,17409,a
17971,35136,a
17981,2702,a
17991,28768,a
18001,33262,a
18011,1651,a
18021,9832,a
18031,41230,a
18041,22439,a
18051,29371,a
18061,5935,a
18071,35690,a
18081,22806,a
18091,38590,a
18101,21996,a
18111,30232,a
18121,15615,a
18131,28693,a
18141,39765,a
18151,32328,a
18161,23572,a
18171,34435,a
18181,21818,a
18191,42228,a
18201,36610,a
18211,21766,a
18221,30164,a
18231,5567,a
18241,13786,a
18251,1451,a
18261,43355,a
18271,37049,a
18281,41420,a
18291,28589,a
18301,42170,a
18311,37542,a
18321,33672,a
18331,6119,a
18341,6989,a
18351,29052,a
18361,196,a
18371,19728,a
18381,20310,a
18391,26200,a
18401,4406,a
18411,19584,a
18421,42470,a
18431,10899,a
18441,11364,a
18451,12690,a
18461,17576,a
18471,22822,a
18481,34559,a
18491,37231,a
18501,21844,a
18511,14115,a
18521,43844,a
18531,40612,a
18541,9507,a
18551,23608,a
18561,33163,a
18571,1347,a
18581,26590,a
18591,6658,a
18601,19093,a
18611,16358,a
18621,27107,a
18631,20348,a
18641,14299,a
18651,25909,a
18661,16558,a
18671,42605,a
18681,34230,a
18691,12378,a
18701,36293,a
18711,19170,a
18721,7820,a
18731,15430,a
18741,33178,a
18751,20668,a
18761,7373,a
18771,23502,a
18781,32972,a
18791,14296,a
18801,720,a
18811,18667,a
18821,38192,a
18831,13230,a
18841,9407,a
18851,18630,a
18861,20657,a
18871,40264,a
18881,38277,a
18891,11015,a
18901,42063,a
18911,15356,a
18921,12787,a
18931,40054,a
18941,5385,a
18951,7486,a
18961,11804,a
18971,9615,a
18981,18758,a
18991,38002,a
19001,38770,a
19011,35703,a
19021,36714,a
19031,29883,a
19041,22208,a
19051,25811,a
19061,16937,a
19071,26220,a
19081,40247,a
19091,14231,a
19101,16851,a
19111,15740,a
19121,6860,a
19131,42084,a
19141,21446,a
19151,36131,a
19161,39027,a
19171,26360,a
19181,40468,a
19191,21533,a
19201,34439,a
19211,39599,a
19221,26066,a
19231,13360,a
19241,31167,a
19251,11956,a
19261,35054,a
19271,22214,a
19281,37027,a
19291,26008,a
19301,11621,a
19311,15986,a
19321,15724,a
19331,31300,a
19341,21040,a
19351,29013,a
19361,3183,a
19371,25645,a
19381,3615,a
19391,43329,a
19401,32259,a
19411,29092,a
19421,26747,a
19431,24131,a
19441,822,a
19451,38774,a
19461,10197,a
19471,7205,a
19481,29968,a
19491,13002,a
19501,2524,a
19511,19569,a
19521,2609,a
19531,19941,a
19541,41368,a
19551,29156,a
19561,39612,a
19571,31826,a
19581,26784,a
19591,22441,a
19601,16466,a
19611,19567,a
19621,7477,a
19631,23368,a
19641,424,a
19651,38449,a
19661,11302,a
19671,12154,a
19681,34899,a
19691,23776,a
19701,17776,a
19711,13309,a
19721,26628,a
19731,34094,a
19741,26549,a
19751,21092,a
19761,27596,a
19771,12375,a
19781,19693,a
19791,36905,a
19801,26000,a
19811,24862,a
19821,43726,a
19831,10500,a
19841,37165,a
19851,31788,a
19861,21367,a
19871,14394,a
19881,16488,a
19891,10391,a
19901,40545,a
19911,38714,a
19921,15981,a
19931,36797,a
19941,36800,a
19951,14955,a
19961,29845,a
19971,41359,a
19981,6445,a
19991,23561,a
20001,11966,a
20011,9208,a
20021,6977,a
20031,4811,a
20041,1946,a
20051,2179,a
20061,23616,a
20071,20578,a
20081,22843,a
20091,23799,a
20101,42660,a
20111,28419,a
20121,24729,a
20131,16172,a
20141,1622,a
20151,22951,a
20161,14013,a
20171,42950,a
20181,20414,a
20191,42883,a
20201,42638,a
20211,269,a
20221,43049,a
20231,4299,a
20241,29020,a
20251,30971,a
20261,40649,a
20271,26769,a
20281,35975,a
20291,21979,a
20301,22429,a
20311,39716,a
20321,39258,a
20331,33654,a
20341,29932,a
20351,35892,a
20361,41843,a
20371,13291,a
20381,16454,a
20391,20552,a
20401,20494,a
20411,1230,a
20421,17913,a
20431,37505,a
20441,11864,a
20451,11398,a
20461,34943,a
20471,12046,a
20481,22045,a
20491,3066,a
20501,33229,a
20511,9421,a
20521,16639,a
20531,18224,a
20541,4109,a
20551,30724,a
20561,27860,a
20571,15037,a
20581,8291,a
20591,22962,a
20601,43129,a
20611,12352,a
20621,43404,a
20631,7063,a
20641,30149,a
20651,18803,a
20661,30956,a
20671,13789,a
20681,8641,a
20691,16712,a
20701,40987,a
20711,37368,a
20721,13776,a
20731,7646,a
20741,28189,a
20751,4302,a
20761,16188,a
20771,19732,a
20781,15289,a
20791,22516,a
20801,34101,a
20811,4522,a
20821,29284,a
20831,29408,a
20841,26361,a
20851,19985,a
20861,24250,a
20871,35645,a
20881,7496,a
20891,9172,a
20901,42316,a
20911,26953,a
20921,3223,a
20931,13153,a
20941,19531,a
20951,13591,a
20961,25221,a
20971,33899,a
20981,7010,a
20991,31681,a
21001,39232,a
21011,31012,a
21021,39207,a
21031,29163,a
21041,34748,a
21051,18157,a
21061,25838,a
21071,27710,a
21081,22438,a
21091,39200,a
21101,37498,a
21111,21948,a
21121,42125,a
21131,37578,a
21141,2950,a
21151,13496,a
21161,21909,a
21171,5901,a
21181,370,a
21191,42225,a
21201,35106,a
21211,1406,a
21221,9927,a
21231,31760,a
21241,40784,a
21251,37890,a
21261,25749,a
21271,14044,a
21281,36968,a
21291,41895,a
21301,19987,a
21311,23398,a
21321,12258,a
21331,26099,a
21341,22974,a
21351,33740,a
21361,7665,a
21371,10467,a
21381,41744,a
21391,28622,a
21401,4958,a
21411,40533,a
21421,12000,a
21431,33816,a
21441,11215,a
21451,43312,a
21461,4187,a
21471,8269,a
21481,31674,a
21491,1334,a
21501,28014,a
21511,29801,a
21521,8489,a
21531,23519,a
21541,6208,a
21551,7365,a
21561,41930,a
21571,39299,a
21581,1695,a
21591,39705,a
21601,34585,a
21611,18828,a
21621,1768,a
21631,25589,a
21641,35354,a
21651,29168,a
21661,29684,a
21671,4189,a
21681,11833,a
21691,32439,a
21701,30616,a
21711,29975,a
21721,33438,a
21731,3085,a
21741,21357,a
21751,22900,a
21761,24021,a
21771,34591,a
21781,22521,a
21791,34165,a
21801,23283,a
21811,3783,a
21821,1979,a
21831,27512,a
21841,39809,a
21851,1220,a
21861,35377,a
21871,12406,a
21881,24341,a
21891,41354,a
21901,6925,a
21911,33332,a
21921,39218,a
21931,12632,a
21941,39120,a
21951,14391,a
21961,24897,a
21971,13562,a
21981,41006,a
21991,5607,a
22001,11775,a
22011,14949,a
22021,7997,a
22031,18731,a
22041,33613,a
22051,20738,a
22061,24477,a
22071,36984,a
22081,41635,a
22091,7745,a
22101,16972,a
22111,16928,a
22121,5938,a
22131,32271,a
22141,36349,a
22151,8234,a
22161,20789,a
22171,18049,a
22181,10713,a
22191,34576,a
22201,22455,a
22211,30820,a
22221,15774,a
22231,38735,a
22241,10529,a
22251,16681,a
22261,24350,a
22271,32266,a
22281,32962,a
22291,34731,a
22301,930,a
22311,43083,a
22321,8144,a
22331,8680,a
22341,22350,a
22351,35834,a
22361,6157,a
22371,14783,a
22381,43933,a
22391,32693,a
22401,24354,a
22411,21121,a
22421,14010,a
22431,1727,a
22441,6725,a
22451,5014,a
22461,24377,a
22471,15721,a
22481,4761,a
22491,6039,a
22501,1746,a
22511,18859,a
22521,28726,a
22531,1783,a
22541,30766,a
22551,19356,a
22561,6281,a
22571,734,a
22581,1729,a
22591,32034,a
22601,11389,a
22611,42888,a
22621,9546,a
22631,25055,a
22641,4348,a
22651,25643,a
22661,7871,a
22671,28415,a
22681,35561,a
22691,35326,a
22701,39353,a
22711,9633,a
22721,36273,a
22731,1902,a
22741,14452,a
22751,40678,a
22761,15225,a
22771,15694,a
22781,34182,a
22791,22271,a
22801,22681,a
22811,11211,a
22821,41970,a
22831,34099,a
22841,4526,a
22851,38247,a
22861,13024,a
22871,38425,a
22881,19581,a
22891,31526,a
22901,23714,a
22911,32306,a
22921,19588,a
22931,14144,a
22941,9263,a
22951,30414,a
22961,33376,a
22971,37447,a
22981,19232,a
22991,24685,a
23001,43606,a
23011,11790,a
23021,32530,a
23031,21619,a
23041,3017,a
23051,15291,a
23061,35802,a
23071,35837,a
23081,6896,a
23091,5643,a
23101,24412,a
23111,200,a
23121,14309,a
23131,5585,a
23141,4389,a
23151,42982,a
23161,22813,a
23171,34564,a
23181,14072,a
23191,15426,a
23201,16853,a
23211,11171,a
23221,30345,a
23231,41809,a
23241,32588,a
23251,16798,a
23261,12512,a
23271,43641,a
23281,19075,a
23291,5783,a
23301,40930,a
23311,31726,a
23321,16865,a
23331,21427,a
23341,37486,a
23351,4657,a
23361,24109,a
23371,22110,a
23381,35343,a
23391,29375,a
23401,23042,a
23411,22253,a
23421,8321,a
23431,23422,a
23441,11468,a
23451,17388,a
23461,21155,a
23471,38896,a
23481,12647,a
23491,29135,a
23501,43051,a
23511,18657,a
23521,38855,a
23531,31096,a
23541,23827,a
23551,10581,a
23561,33151,a
23571,31988,a
23581,37990,a
23591,43215,a
23601,12659,a
23611,24833,a
23621,15358,a
23631,28225,a
23641,13846,a
23651,23833,a
23661,7843,a
23671,3499,a
23681,25327,a
23691,31168,a
23701,42685,a
23711,37010,a
23721,26683,a
23731,582,a
23741,33071,a
23751,22914,a
23761,8731,a
23771,33688,a
23781,10385,a
23791,25922,a
23801,42238,a
23811,26011,a
23821,17550,a
23831,22118,a
23841,36472,a
23851,24791,a
23861,23019,a
23871,42827,a
23881,38082,a
23891,5068,a
23901,11396,a
23911,23331,a
23921,17178,a
23931,38630,a
23941,25387,a
23951,8761,a
23961,39352,a
23971,13801,a
23981,41731,a
23991,22886,a
24001,36964,a
24011,37175,a
24021,8389,a
24031,35988,a
24041,35681,a
24051,42300,a
24061,29451,a
24071,15178,a
24081,23078,a
24091,40519,a
24101,10976,a
24111,14230,a
24121,13746,a
24131,36298,a
24141,7977,a
24151,31915,a
24161,10503,a
24171,18555,a
24181,6700,a
24191,1478,a
24201,28652,a
24211,2661,a
24221,4087,a
24231,40682,a
24241,15406,a
24251,6560,a
24261,5140,a
24271,21654,a
24281,19174,a
24291,13275,a
24301,35776,a
24311,23056,a
24321,7955,a
24331,27127,a
24341,14847,a
24351,43260,a
24361,2234,a
24371,15414,a
24381,20979,a
24391,34575,a
24401,2756,a
24411,37648,a
24421,41730,a
24431,18257,a
24441,33829,a
24451,7048,a
24461,10447,a
24471,42569,a
24481,3389,a
24491,16140,a
24501,41820,a
24511,4294,a
24521,5559,a
24531,31006,a
24541,32434,a
24551,14691,a
24561,3440,a
24571,42190,a
24581,6741,a
24591,28295,a
24601,30244,a
24611,9534,a
24621,34957,a
24631,2872,a
24641,16715,a
24651,28988,a
24661,24808,a
24671,8514,a
24681,31248,a
24691,26424,a
24701,39252,a
24711,30320,a
24721,42218,a
24731,8115,a
24741,30426,a
24751,10481,a
24761,29474,a
24771,10007,a
24781,9771,a
24791,7845,a
24801,31175,a
24811,9445,a
24821,40304,a
24831,22259,a
24841,33586,a
24851,32356,a
24861,11716,a
24871,26125,a
24881,17569,a
24891,25108,a
24901,38970,a
24911,8373,a
24921,19507,a
24931,18643,a
24941,26484,a
24951,18600,a
24961,43757,a
24971,18033,a
24981,38617,a
24991,17052,a
25001,24088,a
25011,36804,a
25021,870,a
25031,29150,a
25041,16845,a
25051,22691,a
25061,17595,a
25071,35116,a
25081,3662,a
25091,23495,a
25101,6256,a
25111,41131,a
25121,38134,a
25131,20923,a
25141,37496,a
25151,33696,a
25161,38919,a
25171,8633,a
25181,5089,a
25191,30317,a
25201,26388,a
25211,36234,a
25221,23314,a
25231,18644,a
25241,248,a
25251,32028,a
25261,17366,a
25271,2836,a
25281,31179,a
25291,40853,a
25301,36992,a
25311,19606,a
25321,30365,a
25331,30597,a
25341,4582,a
25351,19680,a
25361,21810,a
25371,2510,a
25381,30634,a
25391,42576,a
25401,3753,a
25411,28143,a
25421,7649,a
25431,1195,a
25441,24104,a
25451,13186,a
25461,42800,a
25471,8435,a
25481,12498,a
25491,34663,a
25501,31703,a
25511,7947,a
25521,37079,a
25531,35650,a
25541,29351,a
25551,12508,a
25561,27793,a
25571,37052,a
25581,23372,a
25591,11753,a
25601,18770,a
25611,7605,a
25621,29332,a
25631,37595,a
25641,8079,a
25651,13894,a
25661,6133,a
25671,34323,a
25681,11194,a
25691,41263,a
25701,10331,a
25711,5721,a
25721,23578,a
25731,33487,a
25741,16061,a
25751,5931,a
25761,37124,a
25771,13718,a
25781,23069,a
25791,5100,a
25801,866,a
25811,31845,a
25821,22484,a
25831,5494,a
25841,28460,a
25851,8230,a
25861,1591,a
25871,31605,a
25881,1368,a
25891,721,a
25901,28838,a
25911,5985,a
25921,4931,a
25931,21165,a
25941,33174,a
25951,3141,a
25961,20068,a
25971,25768,a
25981,43183,a
25991,40730,a
26001,5528,a
26011,3429,a
26021,26091,a
26031,33836,a
26041,15206,a
26051,17018,a
26061,8878,a
26071,39302,a
26081,2876,a
26091,11379,a
26101,23096,a
26111,35384,a
26121,13878,a
26131,16540,a
26141,34704,a
26151,27307,a
26161,14020,a
26171,38495,a
26181,1092,a
26191,30139,a
26201,23290,a
26211,31868,a
26221,35711,a
26231,32590,a
26241,8400,a
26251,1040,a
26261,40170,a
26271,9872,a
26281,21356,a
26291,2835,a
26301,20600,a
26311,28055,a
26321,33053,a
26331,34998,a
26341,16215,a
26351,19483,a
26361,3222,a
26371,21205,a
26381,9292,a
26391,37019,a
26401,6096,a
26411,39573,a
26421,42207,a
26431,7775,a
26441,35032,a
26451,27368,a
26461,3585,a
26471,37042,a
26481,13343,a
26491,24646,a
26501,13653,a
26511,29825,a
26521,2295,a
26531,36189,a
26541,9650,a
26551,38097,a
26561,11709,a
26571,7825,a
26581,35239,a
26591,20140,a
26601,14221,a
26611,23927,a
26621,43315,a
26631,37699,a
26641,23054,a
26651,41653,a
26661,1324,a
26671,31130,a
26681,3648,a
26691,41761,a
26701,40720,a
26711,35470,a
26721,20959,a
26731,18290,a
26741,4441,a
26751,14961,a
26761,19904,a
26771,34490,a
26781,9694,a
26791,33576,a
26801,15316,a
26811,18674,a
26821,43786,a
26831,9146,a
26841,25376,a
26851,3431,a
26861,34060,a
26871,35018,a
26881,33034,a
26891,11849,a
26901,2403,a
26911,5587,a
26921,2750,a
26931,36917,a
26941,12090,a
26951,16860,a
26961,12736,a
26971,26509,a
26981,35874,a
26991,5834,a
27001,41206,a
27011,19562,a
27021,12672,a
27031,37533,a
27041,30206,a
27051,15942,a
27061,33625,a
27071,27357,a
27081,2435,a
27091,39275,a
27101,40,a
27111,598,a
27121,29245,a
27131,15898,a
27141,38323,a
27151,2461,a
27161,12474,a
27171,22200,a
27181,19213,a
27191,30223,a
27201,931,a
27211,36,a
27221,35928,a
27231,11466,a
27241,22663,a
27251,36220,a
27261,17939,a
27271,24245,a
27281,35656,a
27291,26963,a
27301,13378,a
27311,15675,a
27321,16951,a
27331,25797,a
27341,29338,a
27351,29222,a
27361,4491,a
27371,43884,a
27381,11929,a
27391,18061,a
27401,24419,a
27411,19242,a
27421,2029,a
27431,39288,a
27441,6751,a
27451,31087,a
27461,10392,a
27471,18085,a
27481,34374,a
27491,41404,a
27501,15612,a
27511,17614,a
27521,18693,a
27531,10288,a
27541,5026,a
27551,36727,a
27561,23348,a
27571,5468,a
27581,34583,a
27591,41937,a
27601,16570,a
27611,23436,a
27621,42960,a
27631,35487,a
27641,20330,a
27651,27712,a
27661,18515,a
27671,38520,a
27681,32020,a
27691,35114,a
27701,836,a
27711,3217,a
27721,17662,a
27731,36649,a
27741,20666,a
27751,8076,a
27761,27815,a
27771,33669,a
27781,30068,a
27791,10141,a
27801,27770,a
27811,42437,a
27821,21784,a
27831,10453,a
27841,16022,a
27851,40999,a
27861,27005,a
27871,35748,a
27881,16925,a
27891,22975,a
27901,23756,a
27911,15597,a
27921,12832,a
27931,146,a
27941,13193,a
27951,9399,a
27961,20284,a
27971,41672,a
27981,21370,a
27991,12992,a
28001,26996,a
28011,35866,a
28021,10728,a
28031,15865,a
28041,33895,a
28051,11768,a
28061,32506,a
28071,42272,a
28081,11679,a
28091,22954,a
28101,19750,a
28111,30199,a
28121,24367,a
28131,33941,a
28141,21730,a
28151,6000,a
28161,34312,a
28171,15679,a
28181,17521,a
28191,14641,a
28201,12021,a
28211,4790,a
28221,31690,a
28231,12574,a
28241,5071,a
28251,29990,a
28261,43867,a
28271,20461,a
28281,31463,a
28291,28742,a
28301,24543,a
28311,16790,a
28321,35474,a
28331,34791,a
28341,41875,a
28351,11665,a
28361,4213,a
28371,22493,a
28381,30700,a
28391,22326,a
28401,39656,a
28411,3868,a
28421,2540,a
28431,3102,a
28441,43644,a
28451,37977,a
28461,37438,a
28471,30283,a
28481,32653,a
28491,42801,a
28501,43979,a
28511,32922,a
28521,38188,a
28531,31112,a
28541,18581,a
28551,21373,a
28561,3712,a
28571,18631,a
28581,18832,a
28591,30967,a
28601,4533,a
28611,41890,a
28621,15223,a
28631,10195,a
28641,27175,a
28651,40129,a
28661,42862,a
28671,13975,a
28681,34651,a
28691,8204,a
28701,25432,a
28711,14651,a
28721,28865,a
28731,231,a
28741,20887,a
28751,10882,a
28761,3472,a
28771,2124,a
28781,11205,a
28791,4234,a
28801,37005,a
28811,18227,a
28821,26130,a
28831,20719,a
28841,35450,a
28851,6590,a
28861,40232,a
28871,28452,a
28881,38206,a
28891,2084,a
28901,22332,a
28911,43670,a
28921,39350,a
28931,34483,a
28941,20774,a
28951,34767,a
28961,40749,a
28971,33538,a
28981,36748,a
28991,39473,a
29001,11965,a
29011,457,a
29021,26167,a
29031,24476,a
29041,39190,a
29051,28358,a
29061,8105,a
29071,5289,a
29081,12708,a
29091,23472,a
29101,38834,a
29111,22295,a
29121,1192,a
29131,16244,a
29141,25996,a
29151,1616,a
29161,29902,a
29171,11479,a
29181,12719,a
29191,11087,a
29201,28258,a
29211,11889,a
29221,3750,a
29231,42440,a
29241,24424,a
29251,21347,a
29261,8459,a
29271,27138,a
29281,9728,a
29291,18624,a
29301,1448,a
29311,1083,a
29321,43388,a
29331,17929,a
29341,23146,a
29351,3119,a
29361,24993,a
29371,19894,a
29381,4206,a
29391,12184,a
29401,36779,a
29411,26057,a
29421,41223,a
29431,4415,a
29441,27582,a
29451,29821,a
29461,13982,a
29471,30944,a
29481,1020,a
29491,12255,a
29501,28487,a
29511,25583,a
29521,27573,a
29531,41227,a
29541,27943,a
29551,27677,a
29561,141,a
29571,25331,a
29581,6117,a
29591,9492,a
29601,19026,a
29611,43841,a
29621,37244,a
29631,1697,a
29641,36827,a
29651,6134,a
29661,1355,a
29671,24107,a
29681,1316,a
29691,28399,a
29701,31559,a
29711,41446,a
29721,28943,a
29731,10813,a
29741,27267,a
29751,8471,a
29761,30268,a
29771,2135,a
29781,9389,a
29791,6437,a
29801,14324,a
29811,17325,a
29821,8794,a
29831,12795,a
29841,3988,a
29851,11629,a
29861,19991,a
29871,32276,a
29881,4839,a
29891,37247,a
29901,21070,a
29911,15567,a
29921,15959,a
29931,17897,a
29941,43617,a
29951,29260,a
29961,36022,a
29971,23115,a
29981,23734,a
29991,11414,a
30001,35226,a
30011,36486,a
30021,39816,a
30031,7733,a
30041,4653,a
30051,21202,a
30061,735,a
30071,40014,a
30081,32662,a
30091,19111,a
30101,31987,a
30111,39526,a
30121,36157,a
30131,22064,a
30141,30424,a
30151,24627,a
30161,7881,a
30171,14602,a
30181,43139,a
30191,5337,a
30201,28509,a
30211,15769,a
30221,5911,a
30231,30747,a
30241,21764,a
30251,11446,a
30261,43001,a
30271,4306,a
30281,3287,a
30291,9406,a
30301,16318,a
30311,24810,a
30321,20583,a
30331,8670,a
30341,41755,a
30351,5905,a
30361,1712,a
30371,22437,a
30381,16900,a
30391,24090,a
30401,27023,a
30411,29224,a
30421,24908,a
30431,10992,a
30441,24629,a
30451,20519,a
30461,41802,a
30471,12585,a
30481,20584,a
30491,9892,a
30501,23032,a
30511,20841,a
30521,7492,a
30531,13478,a
30541,1276,a
30551,17985,a
30561,25805,a
30571,17920,a
30581,16349,a
30591,26720,a
30601,17149,a
30611,1163,a
30621,1382,a
30631,21875,a
30641,23935,a
30651,34081,a
30661,33887,a
30671,18220,a
30681,4366,a
30691,15756,a
30701,1807,a
30711,3039,a
30721,34162,a
30731,34931,a
30741,18353,a
30751,39133,a
30761,30670,a
30771,27305,a
30781,25492,a
30791,17349,a
30801,20879,a
30811,38596,a
30821,15633,a
30831,282,a
30841,36186,a
30851,1766,a
30861,32583,a
30871,11527,a
30881,646,a
30891,25563,a
30901,38114,a
30911,17810,a
30921,42296,a
30931,22230,a
30941,32008,a
30951,23413,a
30961,13541,a
30971,13727,a
30981,35996,a
30991,6978,a
31001,43033,a
31011,7069,a
31021,7356,a
31031,10945,a
31041,17663,a
31051,3480,a
31061,7372,a
31071,1579,a
31081,43591,a
31091,32337,a
31101,29837,a
31111,24301,a
31121,6565,a
31131,42107,a
31141,20,a
31151,19789,a
31161,33661,a
31171,15979,a
31181,12607,a
31191,39514,a
31201,40424,a
31211,37201,a
31221,33270,a
31231,26192,a
31241,36496,a
31251,13421,a
31261,39231,a
31271,2449,a
31281,28103,a
31291,5518,a
31301,29414,a
31311,37033,a
31321,29323,a
31331,18155,a
31341,3235,a
31351,23686,a
31361,30188,a
31371,23796,a
31381,23954,a
31391,7951,a
31401,38767,a
31411,26537,a
31421,32841,a
31431,20089,a
31441,42118,a
31451,11165,a
31461,42809,a
31471,5186,a
31481,29840,a
31491,41183,a
31501,25574,a
31511,8093,a
31521,13452,a
31531,9811,a
31541,748,a
31551,39139,a
31561,41702,a
31571,8597,a
31581,9499,a
31591,10132,a
31601,28331,a
31611,19045,a
31621,15831,a
31631,12573,a
31641,35043,a
31651,7446,a
31661,35227,a
31671,26850,a
31681,16348,a
31691,20342,a
31701,42986,a
31711,26676,a
31721,6764,a
31731,35431,a
31741,23978,a
31751,21361,a
31761,40873,a
31771,16097,a
31781,12354,a
31791,1809,a
31801,34042,a
31811,43562,a
31821,26610,a
31831,22325,a
31841,10419,a
31851,17616,a
31861,18740,a
31871,33295,a
31881,5599,a
31891,29352,a
31901,21024,a
31911,5103,a
31921,545,a
31931,27257,a
31941,5210,a
31951,18430,a
31961,43297,a
31971,645,a
31981,18304,a
31991,8572,a
32001,172,a
32011,23245,a
32021,30482,a
32031,36287,a
32041,31287,a
32051,5563,a
32061,30165,a
32071,16112,a
32081,32038,a
32091,20664,a
32101,15816,a
32111,6843,a
32121,13306,a
32131,2077,a
32141,38138,a
32151,15189,a
32161,10528,a
32171,24471,a
32181,43342,a
32191,22525,a
32201,30632,a
32211,42999,a
32221,43362,a
32231,15873,a
32241,15985,a
32251,42955,a
32261,22798,a
32271,88,a
32281,21287,a
32291,27894,a
32301,39096,a
32311,6768,a
32321,34030,a
32331,5229,a
32341,11431,a
32351,19216,a
32361,24208,a
32371,446,a
32381,43144,a
32391,8312,a
32401,17242,a
32411,24639,a
32421,40726,a
32431,3696,a
32441,33136,a
32451,15034,a
32461,16269,a
32471,8606,a
32481,9133,a
32491,9616,a
32501,22617,a
32511,38950,a
32521,32245,a
32531,35330,a
32541,27514,a
32551,43925,a
32561,13985,a
32571,12325,a
32581,23959,a
32591,27244,a
32601,20878,a
32611,7564,a
32621,41392,a
32631,22841,a
32641,17197,a
32651,15028,a
32661,21976,a
32671,17947,a
32681,23913,a
32691,29299,a
32701,18038,a
32711,8286,a
32721,40613,a
32731,15379,a
32741,7552,a
32751,13395,a
32761,19395,a
32771,40455,a
32781,2169,a
32791,10363,a
32801,21904,a
32811,41312,a
32821,4949,a
32831,25975,a
32841,7392,a
32851,977,a
32861,20720,a
32871,39627,a
32881,32,a
32891,17796,a
32901,11588,a
32911,9135,a
32921,28872,a
32931,1748,a
32941,38440,a
32951,11515,a
32961,34590,a
32971,30561,a
32981,36848,a
32991,32896,a
33001,43381,a
33011,23681,a
33021,17376,a
33031,40347,a
33041,32738,a
33051,10153,a
33061,33348,a
33071,8008,a
33081,11689,a
33091,18396,a
33101,13440,a
33111,31573,a
33121,10661,a
33131,41501,a
33141,12606,a
33151,21723,a
33161,456,a
33171,32836,a
33181,19433,a
33191,26286,a
33201,26627,a
33211,38441,a
33221,28624,a
33231,40686,a
33241,9822,a
33251,8415,a
33261,16642,a
33271,9236,a
33281,18554,a
33291,28564,a
33301,24185,a
33311,31539,a
33321,25442,a
33331,6491,a
33341,5476,a
33351,185,a
33361,3453,a
33371,13989,a
33381,2834,a
33391,24117,a
33401,38281,a
33411,4462,a
33421,9662,a
33431,6405,a
33441,19230,a
33451,1711,a
33461,33476,a
33471,32948,a
33481,28232,a
33491,25919,a
33501,10268,a
33511,12536,a
33521,10478,a
33531,11830,a
33541,15233,a
33551,35744,a
33561,20695,a
33571,31132,a
33581,12487,a
33591,11680,a
33601,41171,a
33611,3346,a
33621,1875,a
33631,20311,a
33641,28469,a
33651,13685,a
33661,18665,a
33671,9273,a
33681,9106,a
33691,20927,a
33701,19529,a
33711,43414,a
33721,9967,a
33731,30874,a
33741,10762,a
33751,7577,a
33761,9807,a
33771,7065,a
33781,21122,a
33791,41065,a
33801,32401,a
33811,336,a
33821,20964,a
33831,4320,a
33841,2415,a
33851,19731,a
33861,15224,a
33871,40070,a
33881,22070,a
33891,7058,a
33901,17005,a
33911,31862,a
33921,2364,a
33931,12084,a
33941,18868,a
33951,25121,a
33961,43666,a
33971,25758,a
33981,4815,a
33991,7857,a
34001,10788,a
34011,14165,a
34021,36935,a
34031,5482,a
34041,8237,a
34051,34399,a
34061,29080,a
34071,25008,a
34081,34069,a
34091,26542,a
34101,19300,a
34111,2225,a
34121,17127,a
34131,36431,a
34141,27928,a
34151,24548,a
34161,12678,a
34171,21804,a
34181,28914,a
34191,17438,a
34201,15536,a
34211,10328,a
34221,18314,a
34231,13602,a
34241,31625,a
34251,41657,a
34261,7187,a
34271,24568,a
34281,35440,a
34291,5419,a
34301,35144,a
34311,11326,a
34321,37155,a
34331,25010,a
34341,25211,a
34351,9703,a
34361,33103,a
34371,39989,a
34381,8621,a
34391,7221,a
34401,13109,a
34411,38283,a
34421,43408,a
34431,7897,a
34441,8728,a
34451,4710,a
34461,39380,a
34471,39969,a
34481,43316,a
34491,6544,a
34501,9746,a
34511,15133,a
34521,29804,a
34531,7670,a
34541,9906,a
34551,39083,a
34561,12623,a
34571,37705,a
34581,41387,a
34591,12817,a
34601,33092,a
34611,31878,a
34621,36263,a
34631,33131,a
34641,26314,a
34651,11460,a
34661,24939,a
34671,24135,a
34681,43198,a
34691,24364,a
34701,5057,a
34711,42871,a
34721,41559,a
34731,11968,a
34741,8575,a
34751,35079,a
34761,42740,a
34771,14002,a
34781,35893,a
34791,17881,a
34801,43700,a
34811,6569,a
34821,27735,a
34831,11996,a
34841,34494,a
34851,6612,a
34861,42635,a
34871,28350,a
34881,20627,a
34891,15140,a
34901,17638,a
34911,986,a
34921,30977,a
34931,13885,a
34941,8869,a
34951,3986,a
34961,19221,a
34971,33991,a
34981,37599,a
34991,40556,a
35001,12629,a
35011,41317,a
35021,7627,a
35031,2749,a
35041,8060,a
35051,3316,a
35061,4423,a
35071,36834,a
35081,7145,a
35091,38592,a
35101,21443,a
35111,13504,a
35121,35271,a
35131,22899,a
35141,36161,a
35151,15410,a
35161,3571,a
35171,24683,a
35181,34729,a
35191,8502,a
35201,13011,a
35211,3665,a
35221,31250,a
35231,1974,a
35241,10559,a
35251,17491,a
35261,15991,a
35271,21694,a
35281,18538,a
35291,17612,a
35301,3517,a
35311,30952,a
35321,15684,a
35331,8830,a
35341,43069,a
35351,25235,a
35361,26094,a
35371,3520,a
35381,33489,a
35391,28076,a
35401,6052,a
35411,33032,a
35421,7569,a
35431,6462,a
35441,24976,a
35451,31780,a
35461,20052,a
35471,23644,a
35481,7296,a
35491,9747,a
35501,3371,a
35511,2412,a
35521,30226,a
35531,3781,a
35541,440,a
35551,18502,a
35561,27117,a
35571,9080,a
35581,41105,a
35591,24509,a
35601,6193,a
35611,2392,a
35621,1170,a
35631,39271,a
35641,1359,a
35651,9654,a
35661,27240,a
35671,13374,a
35681,35073,a
35691,6225,a
35701,24740,a
35711,377,a
35721,34314,a
35731,21925,a
35741,43977,a
35751,6528,a
35761,36243,a
35771,23606,a
35781,43983,a
35791,40038,a
35801,13279,a
35811,4970,a
35821,3853,a
35831,15824,a
35841,24490,a
35851,14966,a
35861,29244,a
35871,1769,a
35881,43752,a
35891,35814,a
35901,26034,a
35911,11831,a
35921,13774,a
35931,30542,a
35941,40496,a
35951,2662,a
35961,13161,a
35971,13883,a
35981,30418,a
35991,1756,a
36001,35016,a
36011,10285,a
36021,2127,a
36031,25379,a
36041,25734,a
36051,40082,a
36061,34303,a
36071,43126,a
36081,25494,a
36091,43130,a
36101,22906,a
36111,21031,a
36121,23652,a
36131,18412,a
36141,24694,a
36151,38601,a
36161,36740,a
36171,41483,a
36181,15845,a
36191,9802,a
36201,20313,a
36211,15830,a
36221,13557,a
36231,35019,a
36241,36618,a
36251,43743,a
36261,14038,a
36271,40256,a
36281,21939,a
36291,39588,a
36301,43793,a
36311,12182,a
36321,30553,a
36331,35244,a
36341,19644,a
36351,22349,a
36361,42777,a
36371,19583,a
36381,11029,a
36391,16956,a
36401,40773,a
36411,40890,a
36421,23113,a
36431,18390,a
36441,128,a
36451,29587,a
36461,5226,a
36471,18527,a
36481,9317,a
36491,16772,a
36501,26686,a
36511,16626,a
36521,9897,a
36531,12232,a
36541,13926,a
36551,29099,a
36561,12301,a
36571,34595,a
36581,3977,a
36591,19138,a
36601,39639,a
36611,41783,a
36621,39214,a
36631,32433,a
36641,19768,a
36651,32088,a
36661,30541,a
36671,16451,a
36681,12733,a
36691,17403,a
36701,5506,a
36711,3504,a
36721,14731,a
36731,38469,a
36741,6557,a
36751,8539,a
36761,1407,a
36771,29677,a
36781,10916,a
36791,34181,a
36801,8390,a
36811,12898,a
36821,2737,a
36831,22415,a
36841,6637,a
36851,7581,a
36861,41362,a
36871,19009,a
36881,11971,a
36891,12218,a
36901,39511,a
36911,11207,a
36921,12300,a
36931,11482,a
36941,34828,a
36951,9170,a
36961,23700,a
36971,32508,a
36981,6396,a
36991,31163,a
37001,24612,a
37011,42592,a
37021,21987,a
37031,26250,a
37041,22194,a
37051,37698,a
37061,16515,a
37071,14559,a
37081,2852,a
37091,32171,a
37101,42892,a
37111,34649,a
37121,21687,a
37131,7698,a
37141,43952,a
37151,21557,a
37161,35091,a
37171,5554,a
37181,11059,a
37191,12965,a
37201,5859,a
37211,10510,a
37221,10208,a
37231,30119,a
37241,20554,a
37251,35250,a
37261,39885,a
37271,3943,a
37281,37156,a
37291,405,a
37301,41579,a
37311,4899,a
37321,19568,a
37331,3390,a
37341,5856,a
37351,10425,a
37361,18783,a
37371,39404,a
37381,12467,a
37391,36477,a
37401,39601,a
37411,35340,a
37421,11172,a
37431,8186,a
37441,35510,a
37451,20835,a
37461,1150,a
37471,32790,a
37481,27887,a
37491,2062,a
37501,3732,a
37511,18120,a
37521,1123,a
37531,20450,a
37541,9207,a
37551,37122,a
37561,32788,a
37571,10760,a
37581,10629,a
37591,39824,a
37601,41697,a
37611,35217,a
37621,23177,a
37631,1120,a
37641,14804,a
37651,18837,a
37661,23844,a
37671,10614,a
37681,1267,a
37691,36072,a
37701,41677,a
37711,16071,a
37721,13874,a
37731,32309,a
37741,27927,a
37751,41293,a
37761,29881,a
37771,38159,a
37781,20402,a
37791,20643,a
37801,7195,a
37811,12613,a
37821,8888,a
37831,39649,a
37841,19920,a
37851,15141,a
37861,40432,a
37871,19446,a
37881,36495,a
37891,1790,a
37901,15653,a
37911,20867,a
37921,24872,a
37931,5101,a
37941,27407,a
37951,30500,a
37961,13219,a
37971,32467,a
37981,41638,a
37991,28542,a
38001,36246,a
38011,5260,a
38021,25424,a
38031,16577,a
38041,24211,a
38051,18355,a
38061,37249,a
38071,33206,a
38081,32067,a
38091,10437,a
38101,38373,a
38111,32226,a
38121,28502,a
38131,26274,a
38141,27376,a
38151,42743,a
38161,30530,a
38171,37282,a
38181,16759,a
38191,41192,a
38201,9114,a
38211,2259,a
38221,8044,a
38231,20802,a
38241,5340,a
38251,5788,a
38261,400,a
38271,39862,a
38281,13215,a
38291,24950,a
38301,936,a
38311,33084,a
38321,42283,a
38331,34236,a
38341,10616,a
38351,5615,a
38361,4503,a
38371,30547,a
38381,36400,a
38391,39878,a
38401,42513,a
38411,19965,a
38421,3258,a
38431,41584,a
38441,11005,a
38451,195,a
38461,5287,a
38471,12419,a
38481,15065,a
38491,30855,a
38501,33768,a
38511,12937,a
38521,33559,a
38531,12980,a
38541,41172,a
38551,42616,a
38561,36206,a
38571,1411,a
38581,19805,a
38591,7183,a
38601,41478,a
38611,18852,a
38621,37269,a
38631,36895,a
38641,12615,a
38651,27285,a
38661,6775,a
38671,43438,a
38681,28392,a
38691,40255,a
38701,23839,a
38711,6215,a
38721,42597,a
38731,16138,a
38741,11581,a
38751,42193,a
38761,30780,a
38771,27636,a
38781,22012,a
38791,32849,a
38801,43011,a
38811,39536,a
38821,26206,a
38831,31603,a
38841,33177,a
38851,14556,a
38861,29081,a
38871,8094,a
38881,17646,a
38891,11210,a
38901,39753,a
38911,26180,a
38921,29354,a
38931,38921,a
38941,28775,a
38951,18579,a
38961,36955,a
38971,1121,a
38981,43415,a
38991,38352,a
39001,41948,a
39011,10031,a
39021,10573,a
39031,1788,a
39041,17007,a
39051,17177,a
39061,3811,a
39071,18524,a
39081,2928,a
39091,34632,a
39101,16377,a
39111,42342,a
39121,34544,a
39131,6969,a
39141,6685,a
39151,15987,a
39161,18477,a
39171,19281,a
39181,23246,a
39191,29848,a
39201,2240,a
39211,3471,a
39221,16661,a
39231,19179,a
39241,5932,a
39251,36329,a
39261,37101,a
39271,38765,a
39281,29392,a
39291,35641,a
39301,6906,a
39311,29602,a
39321,10225,a
39331,26788,a
39341,33539,a
39351,34027,a
39361,42520,a
39371,32478,a
39381,32770,a
39391,32099,a
39401,15605,a
39411,6353,a
39421,3189,a
39431,21525,a
39441,42306,a
39451,37592,a
39461,16399,a
39471,37209,a
39481,37691,a
39491,21489,a
39501,43258,a
39511,30776,a
39521,2894,a
39531,13575,a
39541,43451,a
39551,31808,a
39561,7566,a
39571,37955,a
39581,4034,a
39591,3554,a
39601,18509,a
39611,12988,a
39621,43947,a
39631,17888,a
39641,36710,a
39651,41923,a
39661,31367,a
39671,23312,a
39681,36468,a
39691,4383,a
39701,31067,a
39711,28973,a
39721,10192,a
39731,34751,a
39741,43706,a
39751,22536,a
39761,34819,a
39771,7681,a
39781,8986,a
39791,18957,a
39801,42154,a
39811,24521,a
39821,3914,a
39831,18664,a
39841,40498,a
39851,5598,a
39861,13486,a
39871,26013,a
39881,43231,a
39891,42825,a
39901,37740,a
39911,26632,a
39921,6772,a
39931,8819,a
39941,34784,a
39951,40447,a
39961,37360,a
39971,29001,a
39981,25256,a
39991,43964,a
40001,11124,a
40011,35840,a
40021,18199,a
40031,25069,a
40041,43131,a
40051,13649,a
40061,5452,a
40071,29360,a
40081,35903,a
40091,14830,a
40101,36931,a
40111,40700,a
40121,13918,a
40131,38029,a
40141,11273,a
40151,19545,a
40161,32134,a
40171,5202,a
40181,42570,a
40191,25314,a
40201,21905,a
40211,27538,a
40221,35565,a
40231,36899,a
40241,26239,a
40251,21317,a
40261,18569,a
40271,17731,a
40281,38555,a
40291,31629,a
40301,36258,a
40311,42834,a
40321,38890,a
40331,26031,a
40341,26124,a
40351,35612,a
40361,8141,a
40371,36366,a
40381,11188,a
40391,31580,a
40401,39033,a
40411,5338,a
40421,2120,a
40431,29123,a
40441,39463,a
40451,42690,a
40461,11502,a
40471,34019,a
40481,13995,a
40491,35849,a
40501,41678,a
40511,18330,a
40521,31055,a
40531,202,a
40541,21588,a
40551,17163,a
40561,41108,a
40571,25832,a
40581,22930,a
40591,37634,a
40601,42465,a
40611,16970,a
40621,40723,a
40631,31231,a
40641,38615,a
40651,20340,a
40661,27353,a
40671,22671,a
40681,31601,a
40691,2599,a
40701,40459,a
40711,6369,a
40721,28866,a
40731,6317,a
40741,21776,a
40751,21171,a
40761,38708,a
40771,26605,a
40781,26914,a
40791,35055,a
40801,36376,a
40811,13595,a
40821,13800,a
40831,35408,a
40841,39704,a
40851,435,a
40861,7399,a
40871,25002,a
40881,39344,a
40891,33090,a
40901,16016,a
40911,30096,a
40921,9945,a
40931,41046,a
40941,40148,a
40951,34652,a
40961,16838,a
40971,2142,a
40981,21570,a
40991,43980,a
41001,32215,a
41011,32128,a
41021,21834,a
41031,42054,a
41041,42706,a
41051,14748,a
41061,16126,a
41071,36888,a
41081,14850,a
41091,2049,a
41101,19383,a
41111,25555,a
41121,28611,a
41131,4685,a
41141,30079,a
41151,28017,a
41161,25265,a
41171,39790,a
41181,28740,a
41191,23784,a
41201,43242,a
41211,41928,a
41221,36332,a
41231,16792,a
41241,15332,a
41251,16768,a
41261,34270,a
41271,43623,a
41281,5488,a
41291,36556,a
41301,39088,a
41311,26928,a
41321,43428,a
41331,32794,a
41341,22338,a
41351,15433,a
41361,21787,a
41371,4665,a
41381,13041,a
41391,43470,a
41401,16734,a
41411,42532,a
41421,5719,a
41431,19902,a
41441,7166,a
41451,12143,a
41461,38092,a
41471,23060,a
41481,38900,a
41491,43351,a
41501,23278,a
41511,15685,a
41521,4050,a
41531,22490,a
41541,43883,a
41551,16779,a
41561,2680,a
41571,10274,a
41581,42491,a
41591,19330,a
41601,43220,a
41611,40274,a
41621,21975,a
41631,6632,a
41641,29071,a
41651,6762,a
41661,40828,a
41671,27548,a
41681,20360,a
41691,37348,a
41701,8692,a
41711,41681,a
41721,34134,a
41731,31886,a
41741,43195,a
41751,4280,a
41761,40797,a
41771,13046,a
41781,15456,a
41791,1777,a
41801,39518,a
41811,11584,a
41821,37787,a
41831,28448,a
41841,23383,a
41851,16191,a
41861,33825,a
41871,7107,a
41881,26733,a
41891,30826,a
41901,39744,a
41911,28447,a
41921,32808,a
41931,18125,a
41941,22106,a
41951,23469,a
41961,15681,a
41971,11319,a
41981,35691,a
41991,14687,a
42001,18583,a
42011,24344,a
42021,1228,a
42031,33664,a
42041,37598,a
42051,1457,a
42061,32515,a
42071,37472,a
42081,41666,a
42091,10397,a
42101,41273,a
42111,36018,a
42121,7994,a
42131,4224,a
42141,10962,a
42151,22664,a
42161,15362,a
42171,14335,a
42181,41262,a
42191,11619,a
42201,22995,a
42211,29356,a
42221,43509,a
42231,20385,a
42241,32133,a
42251,16575,a
42261,38456,a
42271,21778,a
42281,23639,a
42291,17525,a
42301,19225,a
42311,5272,a
42321,31032,a
42331,2150,a
42341,29026,a
42351,6292,a
42361,36336,a
42371,20942,a
42381,25864,a
42391,38999,a
42401,8864,a
42411,21218,a
42421,34336,a
42431,16279,a
42441,1868,a
42451,39147,a
42461,10610,a
42471,29653,a
42481,9140,a
42491,13660,a
42501,37130,a
42511,41487,a
42521,41450,a
42531,12527,a
42541,15349,a
42551,28844,a
42561,33886,a
42571,30883,a
42581,22399,a
42591,27303,a
42601,21809,a
42611,40596,a
42621,7014,a
42631,42535,a
42641,28130,a
42651,28147,a
42661,20147,a
42671,14838,a
42681,9923,a
42691,10318,a
42701,32456,a
42711,33610,a
42721,14590,a
42731,21539,a
42741,29555,a
42751,34415,a
42761,5354,a
42771,29195,a
42781,40460,a
42791,27198,a
42801,26642,a
42811,16029,a
42821,19885,a
42831,38695,a
42841,10860,a
42851,25311,a
42861,7023,a
42871,17656,a
42881,5315,a
42891,37590,a
42901,43407,a
42911,27129,a
42921,32303,a
42931,19207,a
42941,8163,a
42951,2532,a
42961,18368,a
42971,393,a
42981,30777,a
42991,14547,a
43001,20466,a
43011,42515,a
43021,23033,a
43031,8505,a
43041,29221,a
43051,6141,a
43061,33373,a
43071,2129,a
43081,8734,a
43091,17406,a
43101,12011,a
43111,6060,a
43121,38077,a
43131,19211,a
43141,41680,a
43151,18830,a
43161,1884,a
43171,7579,a
43181,39817,a
43191,42998,a
43201,838,a
43211,30253,a
43221,15453,a
43231,26857,a
43241,3452,a
43251,29214,a
43261,33251,a
43271,19499,a
43281,14554,a
43291,24903,a
43301,33659,a
43311,4363,a
43321,25453,a
43331,18299,a
43341,12720,a
43351,25796,a
43361,31745,a
43371,41542,a
43381,27907,a
43391,4802,a
43401,43538,a
43411,4816,a
43421,32933,a
43431,26706,a
43441,10533,a
43451,40246,a
43461,24409,a
43471,33250,a
43481,43093,a
43491,36664,a
43501,43533,a
43511,35572,a
43521,4884,a
43531,3139,a
43541,24179,a
43551,42167,a
43561,41590,a
43571,24584,a
43581,26051,a
43591,24292,a
43601,24392,a
43611,29483,a
43621,13032,a
43631,16387,a
43641,33386,a
43651,39906,a
43661,41342,a
43671,9916,a
43681,20916,a
43691,42396,a
43701,36424,a
43711,10487,a
43721,30144,a
43731,34547,a
43741,40934,a
43751,32352,a
43761,36171,a
43771,2325,a
43781,1587,a
43791,23031,a
43801,1005,a
43811,32915,a
43821,9767,a
43831,43898,a
43841,43768,a
43851,30873,a
43861,24700,a
43871,28632,a
43881,39456,a
43891,26005,a
43901,43616,a
43911,27386,a
43921,43367,a
43931,37210,a
43941,42831,a
43951,32300,a
43961,40114,a
43971,43078,a
43981,38811,a
43991,34781,a


==> fig/data/rank/une_cor.txt <==
x,y,label
1,4426,a
11,10786,a
21,4572,a
31,2807,a
41,9973,a
51,13828,a
61,3607,a
71,19795,a
81,3141,a
91,13192,a
101,5257,a
111,7126,a
121,5142,a
131,8601,a
141,7032,a
151,1031,a
161,7311,a
171,13400,a
181,1667,a
191,3660,a
201,1535,a
211,3758,a
221,6534,a
231,380,a
241,9158,a
251,6232,a
261,384,a
271,9583,a
281,13602,a
291,17560,a
301,15725,a
311,1417,a
321,12879,a
331,14631,a
341,8326,a
351,8759,a
361,5072,a
371,2413,a
381,1829,a
391,11926,a
401,4030,a
411,12023,a
421,7023,a
431,271,a
441,104,a
451,792,a
461,1468,a
471,1098,a
481,6734,a
491,2949,a
501,662,a
511,4748,a
521,6125,a
531,25523,a
541,654,a
551,32172,a
561,3094,a
571,4873,a
581,3395,a
591,393,a
601,29433,a
611,1263,a
621,8805,a
631,3624,a
641,6259,a
651,12057,a
661,11545,a
671,1337,a
681,17775,a
691,5791,a
701,2267,a
711,279,a
721,5903,a
731,11671,a
741,13483,a
751,11145,a
761,6181,a
771,1663,a
781,2331,a
791,253,a
801,2032,a
811,15844,a
821,3264,a
831,56,a
841,5698,a
851,3379,a
861,14373,a
871,19633,a
881,17329,a
891,7382,a
901,4943,a
911,291,a
921,4815,a
931,2577,a
941,4160,a
951,1247,a
961,9139,a
971,8978,a
981,4814,a
991,8644,a
1001,1101,a
1011,10962,a
1021,900,a
1031,6987,a
1041,888,a
1051,4503,a
1061,6970,a
1071,12470,a
1081,777,a
1091,4262,a
1101,4323,a
1111,4874,a
1121,15510,a
1131,2253,a
1141,9626,a
1151,14711,a
1161,12731,a
1171,7609,a
1181,4618,a
1191,7262,a
1201,3493,a
1211,736,a
1221,6253,a
1231,4156,a
1241,12745,a
1251,10431,a
1261,14311,a
1271,8944,a
1281,5269,a
1291,10897,a
1301,2452,a
1311,7251,a
1321,9616,a
1331,10554,a
1341,2295,a
1351,19481,a
1361,3933,a
1371,10425,a
1381,8475,a
1391,18693,a
1401,14504,a
1411,2385,a
1421,5758,a
1431,15096,a
1441,6908,a
1451,12451,a
1461,9887,a
1471,1732,a
1481,1159,a
1491,3688,a
1501,17800,a
1511,14643,a
1521,77,a
1531,15537,a
1541,2338,a
1551,3253,a
1561,11888,a
1571,9893,a
1581,5803,a
1591,6508,a
1601,10558,a
1611,3357,a
1621,9663,a
1631,6869,a
1641,524,a
1651,7780,a
1661,494,a
1671,7551,a
1681,1517,a
1691,12903,a
1701,3063,a
1711,29218,a
1721,2219,a
1731,114,a
1741,7304,a
1751,13,a
1761,2438,a
1771,5037,a
1781,3571,a
1791,13278,a
1801,6832,a
1811,1840,a
1821,18234,a
1831,12140,a
1841,25955,a
1851,3004,a
1861,13794,a
1871,2730,a
1881,4071,a
1891,24730,a
1901,9741,a
1911,15707,a
1921,7504,a
1931,258,a
1941,5201,a
1951,9166,a
1961,12466,a
1971,3344,a
1981,18127,a
1991,11151,a
2001,14210,a
2011,9013,a
2021,3238,a
2031,8125,a
2041,2373,a
2051,4749,a
2061,4190,a
2071,3303,a
2081,832,a
2091,6894,a
2101,10141,a
2111,6113,a
2121,17739,a
2131,2003,a
2141,3853,a
2151,4827,a
2161,3799,a
2171,3634,a
2181,7279,a
2191,24487,a
2201,23538,a
2211,938,a
2221,8032,a
2231,11258,a
2241,20593,a
2251,22755,a
2261,7448,a
2271,974,a
2281,13149,a
2291,4826,a
2301,63,a
2311,167,a
2321,1697,a
2331,2177,a
2341,4210,a
2351,4865,a
2361,3914,a
2371,10808,a
2381,12370,a
2391,10235,a
2401,5725,a
2411,6324,a
2421,13590,a
2431,9608,a
2441,4129,a
2451,8335,a
2461,10276,a
2471,1434,a
2481,14644,a
2491,14047,a
2501,27438,a
2511,2703,a
2521,11369,a
2531,24278,a
2541,3351,a
2551,10463,a
2561,17591,a
2571,13287,a
2581,16298,a
2591,14934,a
2601,6262,a
2611,8163,a
2621,851,a
2631,360,a
2641,2039,a
2651,13585,a
2661,13607,a
2671,20947,a
2681,11715,a
2691,6189,a
2701,23705,a
2711,20140,a
2721,14738,a
2731,2096,a
2741,13481,a
2751,10287,a
2761,9446,a
2771,17861,a
2781,2355,a
2791,8095,a
2801,9553,a
2811,11869,a
2821,14821,a
2831,22009,a
2841,8772,a
2851,25514,a
2861,5868,a
2871,4089,a
2881,8273,a
2891,3178,a
2901,9034,a
2911,5408,a
2921,8449,a
2931,5683,a
2941,2482,a
2951,135,a
2961,9159,a
2971,1623,a
2981,10746,a
2991,21315,a
3001,9751,a
3011,14230,a
3021,8234,a
3031,14540,a
3041,20417,a
3051,18640,a
3061,4405,a
3071,1164,a
3081,1222,a
3091,22117,a
3101,1613,a
3111,498,a
3121,16237,a
3131,4074,a
3141,8351,a
3151,22437,a
3161,6432,a
3171,25657,a
3181,11427,a
3191,13105,a
3201,20306,a
3211,10333,a
3221,14660,a
3231,13450,a
3241,6174,a
3251,10197,a
3261,12828,a
3271,4017,a
3281,10470,a
3291,19424,a
3301,12332,a
3311,6778,a
3321,6027,a
3331,7855,a
3341,3711,a
3351,10992,a
3361,5272,a
3371,1991,a
3381,20272,a
3391,9738,a
3401,10066,a
3411,19177,a
3421,7316,a
3431,9164,a
3441,8263,a
3451,8049,a
3461,29599,a
3471,20410,a
3481,8550,a
3491,5853,a
3501,5551,a
3511,2682,a
3521,7635,a
3531,267,a
3541,8500,a
3551,8868,a
3561,15213,a
3571,6180,a
3581,31506,a
3591,8366,a
3601,14665,a
3611,29864,a
3621,7180,a
3631,9198,a
3641,17210,a
3651,1435,a
3661,2478,a
3671,10914,a
3681,1566,a
3691,14075,a
3701,10550,a
3711,13131,a
3721,9440,a
3731,12062,a
3741,6995,a
3751,21306,a
3761,9311,a
3771,15302,a
3781,8276,a
3791,16530,a
3801,2423,a
3811,2395,a
3821,9582,a
3831,32583,a
3841,9352,a
3851,2202,a
3861,8162,a
3871,7347,a
3881,13631,a
3891,17655,a
3901,3065,a
3911,7978,a
3921,18299,a
3931,3407,a
3941,8111,a
3951,1316,a
3961,1168,a
3971,19246,a
3981,6519,a
3991,12783,a
4001,6640,a
4011,2379,a
4021,9017,a
4031,22846,a
4041,20256,a
4051,9228,a
4061,3184,a
4071,12376,a
4081,13846,a
4091,8776,a
4101,7848,a
4111,21917,a
4121,2812,a
4131,20994,a
4141,6969,a
4151,14500,a
4161,3235,a
4171,177,a
4181,1346,a
4191,22649,a
4201,12542,a
4211,4669,a
4221,11457,a
4231,16873,a
4241,26622,a
4251,15603,a
4261,15402,a
4271,26102,a
4281,1530,a
4291,552,a
4301,1246,a
4311,4742,a
4321,20191,a
4331,10734,a
4341,19550,a
4351,13375,a
4361,5436,a
4371,10052,a
4381,19714,a
4391,11817,a
4401,20130,a
4411,5875,a
4421,2068,a
4431,7929,a
4441,9710,a
4451,9956,a
4461,17623,a
4471,1783,a
4481,6396,a
4491,17459,a
4501,3851,a
4511,10330,a
4521,13688,a
4531,23753,a
4541,16554,a
4551,15219,a
4561,22822,a
4571,19868,a
4581,30048,a
4591,1993,a
4601,8098,a
4611,7281,a
4621,11157,a
4631,5678,a
4641,5195,a
4651,15647,a
4661,2775,a
4671,10319,a
4681,15917,a
4691,5349,a
4701,3992,a
4711,15242,a
4721,1067,a
4731,13863,a
4741,59,a
4751,18940,a
4761,22719,a
4771,839,a
4781,2867,a
4791,5135,a
4801,22438,a
4811,10046,a
4821,18222,a
4831,4718,a
4841,9689,a
4851,6575,a
4861,3182,a
4871,292,a
4881,4544,a
4891,10947,a
4901,15109,a
4911,5234,a
4921,3765,a
4931,13310,a
4941,30923,a
4951,23217,a
4961,13130,a
4971,6608,a
4981,9683,a
4991,6537,a
5001,3172,a
5011,2938,a
5021,5376,a
5031,21043,a
5041,14327,a
5051,9918,a
5061,1006,a
5071,15549,a
5081,17960,a
5091,12605,a
5101,18051,a
5111,9441,a
5121,22903,a
5131,30684,a
5141,9360,a
5151,20082,a
5161,11251,a
5171,6626,a
5181,21661,a
5191,451,a
5201,1519,a
5211,2171,a
5221,17034,a
5231,18205,a
5241,10527,a
5251,12432,a
5261,2653,a
5271,5959,a
5281,6225,a
5291,17690,a
5301,20708,a
5311,13985,a
5321,3943,a
5331,17130,a
5341,24199,a
5351,10565,a
5361,1863,a
5371,12872,a
5381,9348,a
5391,6502,a
5401,11233,a
5411,23427,a
5421,1512,a
5431,8796,a
5441,903,a
5451,19353,a
5461,3601,a
5471,13424,a
5481,12303,a
5491,4593,a
5501,12283,a
5511,7734,a
5521,17293,a
5531,20599,a
5541,1654,a
5551,9127,a
5561,20967,a
5571,1103,a
5581,28085,a
5591,23758,a
5601,1724,a
5611,3154,a
5621,21324,a
5631,10353,a
5641,4301,a
5651,769,a
5661,19562,a
5671,20363,a
5681,8159,a
5691,7937,a
5701,6958,a
5711,7019,a
5721,1655,a
5731,18844,a
5741,4327,a
5751,6420,a
5761,4520,a
5771,18913,a
5781,11630,a
5791,14027,a
5801,13355,a
5811,7285,a
5821,9982,a
5831,15873,a
5841,20514,a
5851,10615,a
5861,4069,a
5871,3917,a
5881,17249,a
5891,15892,a
5901,13608,a
5911,20957,a
5921,19480,a
5931,2259,a
5941,838,a
5951,5056,a
5961,21954,a
5971,22704,a
5981,2036,a
5991,4518,a
6001,3378,a
6011,2947,a
6021,8389,a
6031,24785,a
6041,9007,a
6051,11270,a
6061,712,a
6071,7674,a
6081,5985,a
6091,15564,a
6101,18156,a
6111,11106,a
6121,7767,a
6131,4434,a
6141,7775,a
6151,8892,a
6161,6566,a
6171,1516,a
6181,111,a
6191,3279,a
6201,12366,a
6211,29658,a
6221,12130,a
6231,21431,a
6241,12878,a
6251,22892,a
6261,6444,a
6271,19152,a
6281,14645,a
6291,11390,a
6301,1145,a
6311,3146,a
6321,794,a
6331,9697,a
6341,8022,a
6351,12519,a
6361,9432,a
6371,12861,a
6381,1935,a
6391,11605,a
6401,16374,a
6411,9901,a
6421,8717,a
6431,18515,a
6441,8440,a
6451,20942,a
6461,6949,a
6471,15477,a
6481,15032,a
6491,12472,a
6501,17913,a
6511,6036,a
6521,15991,a
6531,11607,a
6541,14137,a
6551,2956,a
6561,10553,a
6571,1677,a
6581,1235,a
6591,12732,a
6601,22396,a
6611,6688,a
6621,9788,a
6631,14079,a
6641,23220,a
6651,722,a
6661,6198,a
6671,31916,a
6681,5018,a
6691,4391,a
6701,17355,a
6711,7224,a
6721,5494,a
6731,6040,a
6741,9123,a
6751,8980,a
6761,21653,a
6771,27839,a
6781,8383,a
6791,323,a
6801,5316,a
6811,15941,a
6821,14663,a
6831,7351,a
6841,16562,a
6851,9690,a
6861,17795,a
6871,18547,a
6881,7891,a
6891,24378,a
6901,9217,a
6911,13577,a
6921,21967,a
6931,16328,a
6941,13584,a
6951,9295,a
6961,17522,a
6971,9945,a
6981,25282,a
6991,21263,a
7001,8037,a
7011,17105,a
7021,5247,a
7031,24341,a
7041,19276,a
7051,1410,a
7061,9180,a
7071,19582,a
7081,12540,a
7091,9745,a
7101,1294,a
7111,20461,a
7121,21098,a
7131,12188,a
7141,7088,a
7151,15852,a
7161,6946,a
7171,3996,a
7181,11053,a
7191,5824,a
7201,18161,a
7211,33442,a
7221,14726,a
7231,1285,a
7241,12961,a
7251,22887,a
7261,16741,a
7271,21255,a
7281,4956,a
7291,4924,a
7301,27433,a
7311,14355,a
7321,1722,a
7331,6587,a
7341,1350,a
7351,22344,a
7361,2254,a
7371,6075,a
7381,2031,a
7391,4468,a
7401,14341,a
7411,28719,a
7421,9376,a
7431,6072,a
7441,19001,a
7451,29308,a
7461,14068,a
7471,23434,a
7481,5350,a
7491,15030,a
7501,13988,a
7511,10321,a
7521,20328,a
7531,9,a
7541,25185,a
7551,23133,a
7561,2709,a
7571,5856,a
7581,20803,a
7591,13662,a
7601,5132,a
7611,20442,a
7621,27473,a
7631,21031,a
7641,26648,a
7651,15915,a
7661,33383,a
7671,24307,a
7681,30749,a
7691,18704,a
7701,26676,a
7711,9622,a
7721,23035,a
7731,25452,a
7741,7864,a
7751,9499,a
7761,22075,a
7771,26768,a
7781,22302,a
7791,5664,a
7801,9374,a
7811,28897,a
7821,13107,a
7831,7509,a
7841,15241,a
7851,28076,a
7861,28908,a
7871,29166,a
7881,8721,a
7891,1741,a
7901,4910,a
7911,2808,a
7921,21118,a
7931,809,a
7941,29923,a
7951,16144,a
7961,14680,a
7971,4159,a
7981,12520,a
7991,24149,a
8001,23245,a
8011,27663,a
8021,13187,a
8031,7779,a
8041,15961,a
8051,9882,a
8061,16207,a
8071,27992,a
8081,7639,a
8091,3155,a
8101,1170,a
8111,18955,a
8121,5568,a
8131,26370,a
8141,2863,a
8151,9624,a
8161,15706,a
8171,23040,a
8181,15369,a
8191,2502,a
8201,18012,a
8211,18797,a
8221,1859,a
8231,12743,a
8241,25408,a
8251,29769,a
8261,22590,a
8271,12428,a
8281,2598,a
8291,13323,a
8301,27712,a
8311,5546,a
8321,8902,a
8331,9104,a
8341,27910,a
8351,4203,a
8361,20814,a
8371,32748,a
8381,16747,a
8391,18958,a
8401,22815,a
8411,12551,a
8421,8873,a
8431,3794,a
8441,14769,a
8451,9594,a
8461,32185,a
8471,37030,a
8481,14564,a
8491,19429,a
8501,9704,a
8511,3151,a
8521,4819,a
8531,12316,a
8541,23344,a
8551,2791,a
8561,9479,a
8571,36400,a
8581,32595,a
8591,16745,a
8601,20090,a
8611,19606,a
8621,9203,a
8631,11455,a
8641,19048,a
8651,6864,a
8661,21159,a
8671,11402,a
8681,28628,a
8691,19148,a
8701,9917,a
8711,20051,a
8721,15561,a
8731,11324,a
8741,12173,a
8751,4064,a
8761,27884,a
8771,26601,a
8781,31038,a
8791,9452,a
8801,32675,a
8811,5759,a
8821,29908,a
8831,18978,a
8841,13887,a
8851,4990,a
8861,32213,a
8871,6293,a
8881,26533,a
8891,30169,a
8901,4921,a
8911,18791,a
8921,11178,a
8931,20864,a
8941,21142,a
8951,585,a
8961,16797,a
8971,14562,a
8981,7384,a
8991,1107,a
9001,18421,a
9011,10105,a
9021,21227,a
9031,21513,a
9041,34023,a
9051,22918,a
9061,28023,a
9071,16529,a
9081,8174,a
9091,7852,a
9101,17893,a
9111,10393,a
9121,5624,a
9131,40979,a
9141,13632,a
9151,8126,a
9161,22964,a
9171,5840,a
9181,19764,a
9191,33477,a
9201,14941,a
9211,30306,a
9221,26273,a
9231,22921,a
9241,16263,a
9251,8188,a
9261,23143,a
9271,8336,a
9281,31496,a
9291,16264,a
9301,13694,a
9311,24766,a
9321,4546,a
9331,3740,a
9341,24577,a
9351,10812,a
9361,33006,a
9371,20822,a
9381,4167,a
9391,3249,a
9401,16955,a
9411,11338,a
9421,37366,a
9431,2397,a
9441,33411,a
9451,2419,a
9461,24288,a
9471,5184,a
9481,1841,a
9491,37530,a
9501,22596,a
9511,29094,a
9521,39309,a
9531,34819,a
9541,28669,a
9551,26778,a
9561,17217,a
9571,13918,a
9581,1707,a
9591,15819,a
9601,24143,a
9611,12363,a
9621,33855,a
9631,29504,a
9641,14429,a
9651,35481,a
9661,13285,a
9671,11519,a
9681,17107,a
9691,27802,a
9701,30500,a
9711,9782,a
9721,37961,a
9731,7743,a
9741,36291,a
9751,30318,a
9761,2911,a
9771,16913,a
9781,13432,a
9791,5586,a
9801,11422,a
9811,18996,a
9821,23669,a
9831,11323,a
9841,2966,a
9851,12011,a
9861,9672,a
9871,8875,a
9881,14951,a
9891,14412,a
9901,4787,a
9911,38517,a
9921,22969,a
9931,37168,a
9941,6681,a
9951,20982,a
9961,1394,a
9971,1252,a
9981,4915,a
9991,8942,a
10001,14196,a
10011,3426,a
10021,37490,a
10031,19350,a
10041,14438,a
10051,1988,a
10061,37970,a
10071,7166,a
10081,13010,a
10091,13213,a
10101,36734,a
10111,24239,a
10121,29161,a
10131,20524,a
10141,13612,a
10151,521,a
10161,2392,a
10171,1842,a
10181,16884,a
10191,18080,a
10201,19508,a
10211,12197,a
10221,4863,a
10231,6604,a
10241,27333,a
10251,18918,a
10261,2746,a
10271,9695,a
10281,18673,a
10291,35602,a
10301,15690,a
10311,17320,a
10321,20677,a
10331,30737,a
10341,33071,a
10351,7273,a
10361,4911,a
10371,12222,a
10381,15190,a
10391,19728,a
10401,18620,a
10411,22016,a
10421,26595,a
10431,2079,a
10441,8453,a
10451,3132,a
10461,35072,a
10471,25944,a
10481,24325,a
10491,7839,a
10501,13211,a
10511,3753,a
10521,12917,a
10531,19713,a
10541,23498,a
10551,29527,a
10561,3551,a
10571,7337,a
10581,32964,a
10591,8216,a
10601,21800,a
10611,15176,a
10621,28702,a
10631,10384,a
10641,17004,a
10651,5954,a
10661,14011,a
10671,7074,a
10681,10774,a
10691,18877,a
10701,7830,a
10711,1755,a
10721,27633,a
10731,14653,a
10741,35521,a
10751,13949,a
10761,38927,a
10771,11467,a
10781,2341,a
10791,38289,a
10801,13168,a
10811,17418,a
10821,16468,a
10831,27239,a
10841,28247,a
10851,35189,a
10861,6518,a
10871,11960,a
10881,8877,a
10891,27348,a
10901,3669,a
10911,18995,a
10921,4320,a
10931,12046,a
10941,16929,a
10951,8312,a
10961,24446,a
10971,14846,a
10981,20661,a
10991,3487,a
11001,29531,a
11011,29093,a
11021,300,a
11031,17089,a
11041,1137,a
11051,10703,a
11061,2981,a
11071,11362,a
11081,26952,a
11091,36011,a
11101,5083,a
11111,17871,a
11121,25046,a
11131,36018,a
11141,23222,a
11151,18722,a
11161,12255,a
11171,11691,a
11181,20779,a
11191,11060,a
11201,34182,a
11211,39361,a
11221,18511,a
11231,6319,a
11241,15263,a
11251,18826,a
11261,20409,a
11271,11264,a
11281,3710,a
11291,9610,a
11301,15795,a
11311,12883,a
11321,22729,a
11331,16846,a
11341,577,a
11351,17967,a
11361,3964,a
11371,7175,a
11381,6450,a
11391,6392,a
11401,14301,a
11411,23481,a
11421,11452,a
11431,29553,a
11441,14960,a
11451,14173,a
11461,474,a
11471,6302,a
11481,33371,a
11491,21354,a
11501,13399,a
11511,32346,a
11521,2874,a
11531,3319,a
11541,19026,a
11551,15272,a
11561,10678,a
11571,21667,a
11581,8431,a
11591,11163,a
11601,13761,a
11611,13803,a
11621,34570,a
11631,32188,a
11641,5651,a
11651,17987,a
11661,12024,a
11671,36266,a
11681,36057,a
11691,25338,a
11701,10870,a
11711,17556,a
11721,31484,a
11731,2923,a
11741,5289,a
11751,10038,a
11761,2081,a
11771,20922,a
11781,12813,a
11791,36268,a
11801,22532,a
11811,10469,a
11821,12749,a
11831,17378,a
11841,12080,a
11851,4265,a
11861,12107,a
11871,29484,a
11881,16171,a
11891,12368,a
11901,8945,a
11911,20718,a
11921,30106,a
11931,23493,a
11941,9834,a
11951,594,a
11961,4234,a
11971,32003,a
11981,28716,a
11991,17478,a
12001,18257,a
12011,4436,a
12021,10332,a
12031,23468,a
12041,30588,a
12051,5398,a
12061,20386,a
12071,17814,a
12081,28253,a
12091,5622,a
12101,9628,a
12111,2886,a
12121,325,a
12131,7312,a
12141,5688,a
12151,11067,a
12161,12910,a
12171,2366,a
12181,10732,a
12191,1648,a
12201,11029,a
12211,20950,a
12221,8124,a
12231,9359,a
12241,4590,a
12251,9906,a
12261,4186,a
12271,5355,a
12281,25552,a
12291,3051,a
12301,24211,a
12311,11957,a
12321,2298,a
12331,4737,a
12341,8765,a
12351,23072,a
12361,23032,a
12371,14886,a
12381,2676,a
12391,15804,a
12401,34644,a
12411,4743,a
12421,24859,a
12431,11277,a
12441,28960,a
12451,8785,a
12461,13129,a
12471,27855,a
12481,17135,a
12491,22388,a
12501,9297,a
12511,16824,a
12521,2076,a
12531,16265,a
12541,3800,a
12551,13433,a
12561,21897,a
12571,8137,a
12581,31753,a
12591,10149,a
12601,26695,a
12611,8367,a
12621,3211,a
12631,14060,a
12641,7627,a
12651,16832,a
12661,15239,a
12671,25667,a
12681,25837,a
12691,23274,a
12701,12849,a
12711,6234,a
12721,10224,a
12731,9294,a
12741,32779,a
12751,22464,a
12761,22165,a
12771,22712,a
12781,24692,a
12791,1587,a
12801,21906,a
12811,23679,a
12821,5409,a
12831,10751,a
12841,26206,a
12851,7781,a
12861,36017,a
12871,25972,a
12881,36224,a
12891,11627,a
12901,18163,a
12911,16041,a
12921,14233,a
12931,407,a
12941,4554,a
12951,10619,a
12961,13027,a
12971,18832,a
12981,20770,a
12991,5291,a
13001,17945,a
13011,574,a
13021,15965,a
13031,37022,a
13041,30411,a
13051,5890,a
13061,1198,a
13071,3450,a
13081,10846,a
13091,37824,a
13101,14541,a
13111,10253,a
13121,11945,a
13131,4946,a
13141,21069,a
13151,2396,a
13161,23698,a
13171,27601,a
13181,18960,a
13191,4386,a
13201,18849,a
13211,41584,a
13221,19976,a
13231,2468,a
13241,21275,a
13251,17157,a
13261,6638,a
13271,16542,a
13281,2049,a
13291,17447,a
13301,707,a
13311,22424,a
13321,25088,a
13331,2028,a
13341,30741,a
13351,11814,a
13361,7936,a
13371,10060,a
13381,745,a
13391,29379,a
13401,6758,a
13411,24585,a
13421,15057,a
13431,14656,a
13441,25117,a
13451,389,a
13461,21746,a
13471,16756,a
13481,7403,a
13491,12195,a
13501,14924,a
13511,983,a
13521,21883,a
13531,37646,a
13541,6371,a
13551,3275,a
13561,20519,a
13571,16431,a
13581,23152,a
13591,36860,a
13601,18169,a
13611,26958,a
13621,23064,a
13631,8394,a
13641,30256,a
13651,6523,a
13661,18944,a
13671,12213,a
13681,5212,a
13691,9420,a
13701,33714,a
13711,1315,a
13721,19154,a
13731,7999,a
13741,24441,a
13751,14779,a
13761,19083,a
13771,23011,a
13781,24329,a
13791,25773,a
13801,13148,a
13811,643,a
13821,19403,a
13831,4330,a
13841,21455,a
13851,20631,a
13861,4422,a
13871,40143,a
13881,4656,a
13891,15811,a
13901,14396,a
13911,33207,a
13921,23638,a
13931,9062,a
13941,25095,a
13951,24602,a
13961,37130,a
13971,12348,a
13981,20659,a
13991,2313,a
14001,10021,a
14011,9346,a
14021,25928,a
14031,12377,a
14041,28214,a
14051,21292,a
14061,10970,a
14071,12665,a
14081,20495,a
14091,3938,a
14101,14964,a
14111,29537,a
14121,17684,a
14131,1805,a
14141,1142,a
14151,445,a
14161,11182,a
14171,20700,a
14181,13711,a
14191,8939,a
14201,13750,a
14211,27064,a
14221,35453,a
14231,26036,a
14241,17276,a
14251,5921,a
14261,16612,a
14271,25580,a
14281,86,a
14291,23163,a
14301,12915,a
14311,27432,a
14321,27121,a
14331,14085,a
14341,15262,a
14351,13056,a
14361,396,a
14371,6381,a
14381,38463,a
14391,17424,a
14401,10374,a
14411,10542,a
14421,4455,a
14431,15295,a
14441,25916,a
14451,7177,a
14461,18520,a
14471,4684,a
14481,22622,a
14491,14061,a
14501,24303,a
14511,15650,a
14521,17604,a
14531,29598,a
14541,7284,a
14551,28942,a
14561,12905,a
14571,21784,a
14581,10533,a
14591,28865,a
14601,3709,a
14611,32886,a
14621,26433,a
14631,8816,a
14641,10270,a
14651,8184,a
14661,5818,a
14671,21552,a
14681,18896,a
14691,13494,a
14701,3904,a
14711,9677,a
14721,26169,a
14731,1359,a
14741,11521,a
14751,23374,a
14761,12567,a
14771,6137,a
14781,13653,a
14791,25333,a
14801,17164,a
14811,21073,a
14821,8104,a
14831,26680,a
14841,16996,a
14851,8687,a
14861,32425,a
14871,11377,a
14881,19338,a
14891,18240,a
14901,16136,a
14911,38978,a
14921,6086,a
14931,11012,a
14941,18969,a
14951,18747,a
14961,13276,a
14971,38328,a
14981,8657,a
14991,7066,a
15001,7020,a
15011,18093,a
15021,13596,a
15031,15266,a
15041,11293,a
15051,20544,a
15061,23315,a
15071,15687,a
15081,28874,a
15091,2525,a
15101,3761,a
15111,39048,a
15121,3140,a
15131,25866,a
15141,20920,a
15151,14188,a
15161,18247,a
15171,16819,a
15181,3372,a
15191,16701,a
15201,17053,a
15211,13902,a
15221,19231,a
15231,13889,a
15241,9153,a
15251,33968,a
15261,17972,a
15271,8408,a
15281,2335,a
15291,28795,a
15301,34722,a
15311,16714,a
15321,4800,a
15331,26637,a
15341,5577,a
15351,6463,a
15361,13873,a
15371,24178,a
15381,10042,a
15391,19788,a
15401,21790,a
15411,17048,a
15421,28646,a
15431,15932,a
15441,23179,a
15451,20962,a
15461,31385,a
15471,18952,a
15481,5459,a
15491,13193,a
15501,19836,a
15511,34056,a
15521,11036,a
15531,18290,a
15541,14972,a
15551,27529,a
15561,6617,a
15571,27624,a
15581,13959,a
15591,12421,a
15601,15400,a
15611,4229,a
15621,12617,a
15631,13785,a
15641,4567,a
15651,16550,a
15661,7568,a
15671,31109,a
15681,5833,a
15691,7238,a
15701,16084,a
15711,24396,a
15721,18196,a
15731,16829,a
15741,13886,a
15751,24290,a
15761,26508,a
15771,19512,a
15781,16096,a
15791,32451,a
15801,25482,a
15811,20129,a
15821,40057,a
15831,12353,a
15841,10951,a
15851,19164,a
15861,3548,a
15871,12785,a
15881,27879,a
15891,8534,a
15901,4049,a
15911,16910,a
15921,31270,a
15931,16342,a
15941,23021,a
15951,15767,a
15961,18899,a
15971,37264,a
15981,2929,a
15991,25343,a
16001,19558,a
16011,4172,a
16021,20318,a
16031,24181,a
16041,597,a
16051,24697,a
16061,7114,a
16071,10718,a
16081,25226,a
16091,9540,a
16101,33463,a
16111,20693,a
16121,272,a
16131,9260,a
16141,32129,a
16151,9924,a
16161,4272,a
16171,2436,a
16181,9061,a
16191,7625,a
16201,1570,a
16211,18841,a
16221,22058,a
16231,828,a
16241,21549,a
16251,8909,a
16261,2613,a
16271,13793,a
16281,13505,a
16291,14678,a
16301,18597,a
16311,1846,a
16321,37818,a
16331,1538,a
16341,26576,a
16351,16234,a
16361,16052,a
16371,14081,a
16381,5383,a
16391,9664,a
16401,460,a
16411,26500,a
16421,1622,a
16431,11512,a
16441,11388,a
16451,13753,a
16461,19826,a
16471,13811,a
16481,25188,a
16491,18110,a
16501,21274,a
16511,7859,a
16521,32610,a
16531,31981,a
16541,9276,a
16551,16185,a
16561,21500,a
16571,18865,a
16581,21817,a
16591,4194,a
16601,7699,a
16611,19659,a
16621,2002,a
16631,840,a
16641,36584,a
16651,11364,a
16661,1799,a
16671,9093,a
16681,35728,a
16691,14797,a
16701,22419,a
16711,7945,a
16721,30560,a
16731,2461,a
16741,30667,a
16751,28294,a
16761,37245,a
16771,9643,a
16781,10295,a
16791,38538,a
16801,13536,a
16811,26689,a
16821,6287,a
16831,27044,a
16841,19857,a
16851,7803,a
16861,33898,a
16871,14693,a
16881,27381,a
16891,6376,a
16901,366,a
16911,9065,a
16921,4131,a
16931,5969,a
16941,23396,a
16951,4877,a
16961,7653,a
16971,21009,a
16981,20802,a
16991,28221,a
17001,11561,a
17011,22318,a
17021,14247,a
17031,3367,a
17041,4646,a
17051,11493,a
17061,10978,a
17071,31910,a
17081,30983,a
17091,14961,a
17101,28944,a
17111,11528,a
17121,14177,a
17131,20321,a
17141,11117,a
17151,26298,a
17161,30037,a
17171,39362,a
17181,6823,a
17191,29744,a
17201,16419,a
17211,9691,a
17221,22528,a
17231,31335,a
17241,29419,a
17251,8908,a
17261,20482,a
17271,33941,a
17281,25477,a
17291,3962,a
17301,8515,a
17311,16321,a
17321,35939,a
17331,20274,a
17341,35339,a
17351,34686,a
17361,25297,a
17371,21739,a
17381,2557,a
17391,18589,a
17401,16201,a
17411,25515,a
17421,14179,a
17431,3142,a
17441,30162,a
17451,25045,a
17461,34314,a
17471,8922,a
17481,2608,a
17491,17229,a
17501,34748,a
17511,14310,a
17521,14035,a
17531,14933,a
17541,39989,a
17551,14638,a
17561,20547,a
17571,20608,a
17581,37843,a
17591,11845,a
17601,10139,a
17611,17445,a
17621,13059,a
17631,14529,a
17641,3197,a
17651,10313,a
17661,28073,a
17671,10600,a
17681,19844,a
17691,16928,a
17701,886,a
17711,19799,a
17721,24925,a
17731,22422,a
17741,29388,a
17751,31332,a
17761,38134,a
17771,14480,a
17781,8818,a
17791,24654,a
17801,14682,a
17811,4099,a
17821,25810,a
17831,29962,a
17841,34615,a
17851,4413,a
17861,5290,a
17871,10753,a
17881,35255,a
17891,22173,a
17901,10624,a
17911,17554,a
17921,16318,a
17931,21715,a
17941,19543,a
17951,27787,a
17961,24513,a
17971,26766,a
17981,21771,a
17991,27022,a
18001,16927,a
18011,27286,a
18021,7155,a
18031,19514,a
18041,10051,a
18051,3206,a
18061,10462,a
18071,6196,a
18081,27511,a
18091,2078,a
18101,16496,a
18111,10426,a
18121,4233,a
18131,613,a
18141,28169,a
18151,27345,a
18161,14185,a
18171,6228,a
18181,645,a
18191,1647,a
18201,11156,a
18211,8182,a
18221,20192,a
18231,13882,a
18241,8199,a
18251,33769,a
18261,26587,a
18271,5293,a
18281,24529,a
18291,29557,a
18301,16964,a
18311,20977,a
18321,16818,a
18331,6018,a
18341,5554,a
18351,26826,a
18361,23150,a
18371,20305,a
18381,34252,a
18391,21882,a
18401,11279,a
18411,21881,a
18421,6272,a
18431,3597,a
18441,27101,a
18451,2619,a
18461,5426,a
18471,17101,a
18481,33977,a
18491,21271,a
18501,26575,a
18511,16355,a
18521,5713,a
18531,1427,a
18541,19347,a
18551,3043,a
18561,11488,a
18571,17912,a
18581,16906,a
18591,14921,a
18601,14916,a
18611,19437,a
18621,14197,a
18631,8803,a
18641,24709,a
18651,14125,a
18661,30688,a
18671,11854,a
18681,16501,a
18691,16195,a
18701,29955,a
18711,15963,a
18721,17315,a
18731,29638,a
18741,29356,a
18751,20735,a
18761,6889,a
18771,12642,a
18781,23674,a
18791,9275,a
18801,19168,a
18811,12295,a
18821,5033,a
18831,3913,a
18841,27698,a
18851,247,a
18861,23499,a
18871,28080,a
18881,21940,a
18891,1997,a
18901,19572,a
18911,29197,a
18921,11420,a
18931,8537,a
18941,4778,a
18951,12210,a
18961,3059,a
18971,20358,a
18981,16552,a
18991,28564,a
19001,22198,a
19011,14253,a
19021,19126,a
19031,2359,a
19041,7492,a
19051,35406,a
19061,19019,a
19071,33169,a
19081,14688,a
19091,2900,a
19101,23792,a
19111,24209,a
19121,26335,a
19131,38796,a
19141,8564,a
19151,18602,a
19161,6220,a
19171,24248,a
19181,15279,a
19191,12065,a
19201,25672,a
19211,26033,a
19221,16919,a
19231,37552,a
19241,24719,a
19251,30494,a
19261,19500,a
19271,36636,a
19281,16820,a
19291,4344,a
19301,26583,a
19311,10173,a
19321,33475,a
19331,29333,a
19341,21116,a
19351,26633,a
19361,4419,a
19371,2890,a
19381,13388,a
19391,16262,a
19401,27625,a
19411,29519,a
19421,19129,a
19431,15392,a
19441,1865,a
19451,10001,a
19461,25572,a
19471,30061,a
19481,17584,a
19491,10637,a
19501,24276,a
19511,12980,a
19521,4141,a
19531,15825,a
19541,29081,a
19551,19829,a
19561,31213,a
19571,29101,a
19581,31344,a
19591,4790,a
19601,22570,a
19611,14093,a
19621,19682,a
19631,11056,a
19641,7015,a
19651,17963,a
19661,2910,a
19671,20507,a
19681,33414,a
19691,17926,a
19701,6709,a
19711,7590,a
19721,8143,a
19731,42738,a
19741,27343,a
19751,29099,a
19761,13387,a
19771,27729,a
19781,15939,a
19791,39132,a
19801,33636,a
19811,18345,a
19821,38519,a
19831,34785,a
19841,15896,a
19851,15410,a
19861,11787,a
19871,12924,a
19881,5544,a
19891,13212,a
19901,10129,a
19911,23491,a
19921,10616,a
19931,5711,a
19941,29884,a
19951,25225,a
19961,28641,a
19971,24152,a
19981,21780,a
19991,19953,a
20001,13916,a
20011,20773,a
20021,13942,a
20031,1680,a
20041,34684,a
20051,28988,a
20061,19601,a
20071,35108,a
20081,4843,a
20091,26852,a
20101,7059,a
20111,27560,a
20121,17348,a
20131,9541,a
20141,39978,a
20151,13281,a
20161,19800,a
20171,18045,a
20181,13552,a
20191,25949,a
20201,24452,a
20211,24352,a
20221,29948,a
20231,1599,a
20241,11932,a
20251,14872,a
20261,23234,a
20271,30646,a
20281,32034,a
20291,25476,a
20301,2530,a
20311,23553,a
20321,2490,a
20331,23205,a
20341,27639,a
20351,40712,a
20361,4282,a
20371,26764,a
20381,40173,a
20391,15188,a
20401,13884,a
20411,25954,a
20421,28754,a
20431,12417,a
20441,14508,a
20451,23578,a
20461,5063,a
20471,14444,a
20481,7912,a
20491,9516,a
20501,28191,a
20511,16965,a
20521,2491,a
20531,19892,a
20541,27194,a
20551,7149,a
20561,28480,a
20571,14074,a
20581,14824,a
20591,4798,a
20601,39040,a
20611,17322,a
20621,18937,a
20631,18304,a
20641,8249,a
20651,27226,a
20661,33082,a
20671,1196,a
20681,6835,a
20691,24338,a
20701,21670,a
20711,33575,a
20721,20572,a
20731,13044,a
20741,12726,a
20751,25258,a
20761,16441,a
20771,9829,a
20781,20591,a
20791,25203,a
20801,9371,a
20811,12664,a
20821,11861,a
20831,26326,a
20841,10095,a
20851,26786,a
20861,17386,a
20871,10895,a
20881,14845,a
20891,26090,a
20901,6912,a
20911,31894,a
20921,23435,a
20931,25836,a
20941,21103,a
20951,18232,a
20961,14241,a
20971,28297,a
20981,35669,a
20991,13586,a
21001,7515,a
21011,23526,a
21021,22399,a
21031,21502,a
21041,12694,a
21051,28230,a
21061,4060,a
21071,25722,a
21081,18217,a
21091,25361,a
21101,24974,a
21111,14034,a
21121,12145,a
21131,26418,a
21141,6973,a
21151,6554,a
21161,37097,a
21171,13790,a
21181,24335,a
21191,27622,a
21201,19770,a
21211,35373,a
21221,7365,a
21231,2771,a
21241,8154,a
21251,25234,a
21261,29578,a
21271,10699,a
21281,25306,a
21291,34384,a
21301,2749,a
21311,21307,a
21321,28360,a
21331,11385,a
21341,25363,a
21351,29715,a
21361,11360,a
21371,33536,a
21381,20897,a
21391,11303,a
21401,18467,a
21411,16950,a
21421,10880,a
21431,1042,a
21441,15805,a
21451,33121,a
21461,31859,a
21471,23122,a
21481,32634,a
21491,4343,a
21501,6347,a
21511,10778,a
21521,37427,a
21531,25075,a
21541,19124,a
21551,32699,a
21561,5512,a
21571,28200,a
21581,12679,a
21591,11141,a
21601,8653,a
21611,19822,a
21621,25505,a
21631,26432,a
21641,13309,a
21651,7276,a
21661,9923,a
21671,9487,a
21681,4452,a
21691,11318,a
21701,32876,a
21711,4588,a
21721,2917,a
21731,29378,a
21741,9222,a
21751,29700,a
21761,20002,a
21771,4037,a
21781,16225,a
21791,25137,a
21801,25411,a
21811,25190,a
21821,10085,a
21831,11219,a
21841,20307,a
21851,28397,a
21861,4792,a
21871,10848,a
21881,1543,a
21891,24948,a
21901,20710,a
21911,5561,a
21921,19012,a
21931,1718,a
21941,15298,a
21951,27695,a
21961,8423,a
21971,35136,a
21981,24635,a
21991,22179,a
22001,30851,a
22011,40262,a
22021,19742,a
22031,22908,a
22041,30074,a
22051,4657,a
22061,677,a
22071,25083,a
22081,27390,a
22091,19054,a
22101,6410,a
22111,3560,a
22121,16876,a
22131,24169,a
22141,17485,a
22151,17208,a
22161,33720,a
22171,33111,a
22181,11096,a
22191,17587,a
22201,15010,a
22211,20125,a
22221,13467,a
22231,7807,a
22241,23015,a
22251,2005,a
22261,28977,a
22271,10083,a
22281,24693,a
22291,16987,a
22301,22465,a
22311,22170,a
22321,6775,a
22331,2529,a
22341,21924,a
22351,16287,a
22361,9509,a
22371,28806,a
22381,21107,a
22391,9961,a
22401,15088,a
22411,5310,a
22421,15613,a
22431,15087,a
22441,2999,a
22451,29022,a
22461,23259,a
22471,2089,a
22481,17045,a
22491,36230,a
22501,5593,a
22511,16532,a
22521,38107,a
22531,3984,a
22541,20622,a
22551,36556,a
22561,3198,a
22571,17529,a
22581,25912,a
22591,30650,a
22601,9902,a
22611,28982,a
22621,38276,a
22631,36124,a
22641,35971,a
22651,7342,a
22661,3164,a
22671,26653,a
22681,26660,a
22691,3003,a
22701,41571,a
22711,10847,a
22721,17645,a
22731,23425,a
22741,16961,a
22751,37003,a
22761,37063,a
22771,24589,a
22781,16674,a
22791,7391,a
22801,29130,a
22811,24793,a
22821,32859,a
22831,16415,a
22841,10653,a
22851,19009,a
22861,25311,a
22871,16892,a
22881,28116,a
22891,34133,a
22901,28870,a
22911,5066,a
22921,9454,a
22931,27036,a
22941,17828,a
22951,19673,a
22961,964,a
22971,25548,a
22981,14810,a
22991,21982,a
23001,37761,a
23011,23090,a
23021,21238,a
23031,36872,a
23041,10496,a
23051,23892,a
23061,30348,a
23071,9997,a
23081,6417,a
23091,34166,a
23101,2588,a
23111,12987,a
23121,26067,a
23131,9571,a
23141,18403,a
23151,22263,a
23161,17434,a
23171,29481,a
23181,21694,a
23191,33075,a
23201,17365,a
23211,6099,a
23221,6687,a
23231,9242,a
23241,27464,a
23251,3415,a
23261,35230,a
23271,26049,a
23281,36810,a
23291,27653,a
23301,27207,a
23311,29201,a
23321,41176,a
23331,34415,a
23341,30362,a
23351,7073,a
23361,16158,a
23371,5336,a
23381,35615,a
23391,40833,a
23401,1973,a
23411,30519,a
23421,8354,a
23431,34815,a
23441,41391,a
23451,7608,a
23461,3805,a
23471,19132,a
23481,13383,a
23491,32385,a
23501,7812,a
23511,17503,a
23521,4088,a
23531,21941,a
23541,10395,a
23551,17093,a
23561,21968,a
23571,12898,a
23581,28336,a
23591,14800,a
23601,15462,a
23611,6258,a
23621,22423,a
23631,3343,a
23641,25850,a
23651,25401,a
23661,28980,a
23671,30577,a
23681,19949,a
23691,10710,a
23701,8050,a
23711,26744,a
23721,13465,a
23731,25787,a
23741,27209,a
23751,6820,a
23761,8849,a
23771,39528,a
23781,37338,a
23791,27009,a
23801,11833,a
23811,39593,a
23821,28910,a
23831,7484,a
23841,21891,a
23851,7469,a
23861,39290,a
23871,548,a
23881,12654,a
23891,13395,a
23901,10763,a
23911,13970,a
23921,33875,a
23931,30191,a
23941,12287,a
23951,17508,a
23961,13109,a
23971,25330,a
23981,30186,a
23991,14976,a
24001,14894,a
24011,32636,a
24021,7280,a
24031,21595,a
24041,36882,a
24051,9408,a
24061,42784,a
24071,26066,a
24081,4472,a
24091,18410,a
24101,26862,a
24111,20917,a
24121,27527,a
24131,19123,a
24141,17593,a
24151,25301,a
24161,23622,a
24171,11384,a
24181,21671,a
24191,13781,a
24201,18762,a
24211,12052,a
24221,34778,a
24231,8185,a
24241,32814,a
24251,24667,a
24261,21669,a
24271,37055,a
24281,23962,a
24291,14451,a
24301,29430,a
24311,29812,a
24321,31060,a
24331,1703,a
24341,15601,a
24351,28010,a
24361,12249,a
24371,13283,a
24381,22791,a
24391,511,a
24401,23860,a
24411,13735,a
24421,34623,a
24431,12487,a
24441,7176,a
24451,35166,a
24461,29941,a
24471,17042,a
24481,33099,a
24491,11547,a
24501,13964,a
24511,31321,a
24521,32472,a
24531,27532,a
24541,41306,a
24551,23961,a
24561,35044,a
24571,17019,a
24581,25711,a
24591,33102,a
24601,21927,a
24611,25990,a
24621,8812,a
24631,31538,a
24641,20238,a
24651,28902,a
24661,22718,a
24671,34600,a
24681,40897,a
24691,24403,a
24701,5030,a
24711,13610,a
24721,14979,a
24731,19093,a
24741,32134,a
24751,4907,a
24761,8083,a
24771,24321,a
24781,27924,a
24791,23844,a
24801,27113,a
24811,24555,a
24821,25934,a
24831,20267,a
24841,41402,a
24851,40239,a
24861,28290,a
24871,39904,a
24881,29768,a
24891,21261,a
24901,26028,a
24911,26128,a
24921,25506,a
24931,5743,a
24941,12535,a
24951,23478,a
24961,32270,a
24971,23559,a
24981,30423,a
24991,17946,a
25001,13008,a
25011,13609,a
25021,31493,a
25031,17020,a
25041,11642,a
25051,16456,a
25061,7306,a
25071,29327,a
25081,30722,a
25091,3006,a
25101,35337,a
25111,27374,a
25121,14057,a
25131,13188,a
25141,21246,a
25151,1803,a
25161,11433,a
25171,13430,a
25181,30401,a
25191,32898,a
25201,11207,a
25211,10201,a
25221,12203,a
25231,38485,a
25241,30755,a
25251,7217,a
25261,13669,a
25271,16302,a
25281,17296,a
25291,36819,a
25301,11546,a
25311,18929,a
25321,34891,a
25331,27519,a
25341,20052,a
25351,22435,a
25361,31040,a
25371,29898,a
25381,4604,a
25391,25300,a
25401,38374,a
25411,28654,a
25421,28417,a
25431,32401,a
25441,19386,a
25451,15632,a
25461,313,a
25471,20893,a
25481,11811,a
25491,12420,a
25501,25794,a
25511,21384,a
25521,21346,a
25531,20825,a
25541,9340,a
25551,21003,a
25561,8361,a
25571,11634,a
25581,31021,a
25591,16474,a
25601,24931,a
25611,14667,a
25621,23541,a
25631,31940,a
25641,23070,a
25651,16019,a
25661,15940,a
25671,17453,a
25681,28946,a
25691,27918,a
25701,34192,a
25711,16218,a
25721,31123,a
25731,9718,a
25741,13704,a
25751,39618,a
25761,6950,a
25771,11809,a
25781,39999,a
25791,29903,a
25801,23895,a
25811,28676,a
25821,23719,a
25831,25472,a
25841,17245,a
25851,10700,a
25861,2252,a
25871,12359,a
25881,25895,a
25891,35260,a
25901,24567,a
25911,27063,a
25921,28133,a
25931,21339,a
25941,23906,a
25951,10517,a
25961,2356,a
25971,24508,a
25981,38168,a
25991,33310,a
26001,32140,a
26011,8665,a
26021,21407,a
26031,18363,a
26041,29643,a
26051,21057,a
26061,24034,a
26071,17067,a
26081,32470,a
26091,7437,a
26101,38051,a
26111,33700,a
26121,36110,a
26131,8773,a
26141,29528,a
26151,16209,a
26161,2932,a
26171,18868,a
26181,15947,a
26191,33740,a
26201,14557,a
26211,28918,a
26221,4597,a
26231,24905,a
26241,12232,a
26251,16309,a
26261,19285,a
26271,33800,a
26281,32824,a
26291,22224,a
26301,35966,a
26311,15243,a
26321,36084,a
26331,39829,a
26341,16648,a
26351,8248,a
26361,26074,a
26371,31813,a
26381,15285,a
26391,17438,a
26401,17460,a
26411,25044,a
26421,20953,a
26431,19689,a
26441,21138,a
26451,34857,a
26461,23689,a
26471,15578,a
26481,27667,a
26491,33136,a
26501,30054,a
26511,29896,a
26521,25093,a
26531,29486,a
26541,21768,a
26551,33565,a
26561,35261,a
26571,19877,a
26581,18586,a
26591,30938,a
26601,31164,a
26611,7363,a
26621,27066,a
26631,23607,a
26641,19511,a
26651,26827,a
26661,29902,a
26671,14735,a
26681,22277,a
26691,31414,a
26701,30543,a
26711,32044,a
26721,24852,a
26731,23115,a
26741,32182,a
26751,5625,a
26761,11495,a
26771,29772,a
26781,35485,a
26791,5705,a
26801,19128,a
26811,22529,a
26821,19366,a
26831,9256,a
26841,25220,a
26851,27730,a
26861,596,a
26871,3668,a
26881,33164,a
26891,33236,a
26901,28683,a
26911,42994,a
26921,4273,a
26931,39802,a
26941,25450,a
26951,20833,a
26961,21059,a
26971,23862,a
26981,26504,a
26991,41247,a
27001,22565,a
27011,13557,a
27021,33542,a
27031,27025,a
27041,16288,a
27051,33441,a
27061,22834,a
27071,19140,a
27081,24449,a
27091,17805,a
27101,21571,a
27111,9517,a
27121,18799,a
27131,22999,a
27141,35768,a
27151,20726,a
27161,35135,a
27171,9983,a
27181,13819,a
27191,23783,a
27201,29961,a
27211,12337,a
27221,29630,a
27231,12881,a
27241,32257,a
27251,26714,a
27261,34078,a
27271,11423,a
27281,22826,a
27291,25352,a
27301,18063,a
27311,20437,a
27321,16440,a
27331,15361,a
27341,27819,a
27351,18415,a
27361,18026,a
27371,27806,a
27381,34003,a
27391,12218,a
27401,4486,a
27411,3719,a
27421,18189,a
27431,9336,a
27441,11046,a
27451,16490,a
27461,16461,a
27471,24241,a
27481,24272,a
27491,29088,a
27501,41906,a
27511,26822,a
27521,5524,a
27531,29713,a
27541,24630,a
27551,24558,a
27561,23076,a
27571,24569,a
27581,26136,a
27591,15077,a
27601,32318,a
27611,21434,a
27621,11525,a
27631,27518,a
27641,16017,a
27651,25441,a
27661,27665,a
27671,19102,a
27681,13295,a
27691,32055,a
27701,18590,a
27711,24756,a
27721,23316,a
27731,34508,a
27741,14748,a
27751,28220,a
27761,35710,a
27771,12071,a
27781,25245,a
27791,29917,a
27801,2274,a
27811,14715,a
27821,31591,a
27831,38027,a
27841,32988,a
27851,25758,a
27861,27293,a
27871,28824,a
27881,36137,a
27891,18096,a
27901,35204,a
27911,23864,a
27921,7534,a
27931,28572,a
27941,24921,a
27951,18708,a
27961,26251,a
27971,21211,a
27981,25750,a
27991,19526,a
28001,40778,a
28011,28655,a
28021,36719,a
28031,26167,a
28041,32763,a
28051,25063,a
28061,17536,a
28071,12336,a
28081,35832,a
28091,15823,a
28101,27309,a
28111,26434,a
28121,23082,a
28131,14297,a
28141,36096,a
28151,20660,a
28161,29622,a
28171,35621,a
28181,28885,a
28191,9790,a
28201,14826,a
28211,13220,a
28221,19859,a
28231,24832,a
28241,31904,a
28251,9044,a
28261,32935,a
28271,30151,a
28281,19555,a
28291,29728,a
28301,31186,a
28311,30681,a
28321,27141,a
28331,27097,a
28341,19863,a
28351,21605,a
28361,31240,a
28371,12313,a
28381,30747,a
28391,20878,a
28401,19488,a
28411,22523,a
28421,22546,a
28431,34585,a
28441,21922,a
28451,29870,a
28461,18601,a
28471,21492,a
28481,31209,a
28491,15132,a
28501,31382,a
28511,16683,a
28521,30442,a
28531,18426,a
28541,37578,a
28551,1897,a
28561,35218,a
28571,25223,a
28581,36690,a
28591,477,a
28601,25115,a
28611,30548,a
28621,7189,a
28631,39282,a
28641,15757,a
28651,29558,a
28661,33797,a
28671,25465,a
28681,18380,a
28691,32818,a
28701,32700,a
28711,9162,a
28721,16917,a
28731,32248,a
28741,38049,a
28751,32388,a
28761,24749,a
28771,38760,a
28781,5851,a
28791,25568,a
28801,34331,a
28811,21860,a
28821,31436,a
28831,23303,a
28841,22728,a
28851,36368,a
28861,22113,a
28871,25582,a
28881,33396,a
28891,4432,a
28901,28986,a
28911,17730,a
28921,31072,a
28931,18660,a
28941,21399,a
28951,24840,a
28961,30654,a
28971,14856,a
28981,13324,a
28991,40050,a
29001,24583,a
29011,26681,a
29021,21597,a
29031,37387,a
29041,8256,a
29051,36446,a
29061,40496,a
29071,35482,a
29081,21374,a
29091,12784,a
29101,11472,a
29111,2354,a
29121,12017,a
29131,5740,a
29141,1825,a
29151,11011,a
29161,16990,a
29171,31253,a
29181,31392,a
29191,31975,a
29201,33654,a
29211,25605,a
29221,10768,a
29231,24317,a
29241,25134,a
29251,29314,a
29261,16557,a
29271,8755,a
29281,31107,a
29291,16875,a
29301,25403,a
29311,5476,a
29321,30582,a
29331,36250,a
29341,23867,a
29351,33883,a
29361,6455,a
29371,33532,a
29381,32095,a
29391,6653,a
29401,37239,a
29411,32730,a
29421,29323,a
29431,25742,a
29441,37349,a
29451,22857,a
29461,26636,a
29471,13935,a
29481,19577,a
29491,30848,a
29501,35748,a
29511,21257,a
29521,18540,a
29531,34735,a
29541,11552,a
29551,20071,a
29561,36678,a
29571,18823,a
29581,31980,a
29591,27900,a
29601,41949,a
29611,22391,a
29621,31358,a
29631,18687,a
29641,41134,a
29651,3078,a
29661,33218,a
29671,21675,a
29681,28029,a
29691,24543,a
29701,22732,a
29711,27140,a
29721,22998,a
29731,33626,a
29741,20529,a
29751,33969,a
29761,11626,a
29771,18154,a
29781,27055,a
29791,24634,a
29801,16247,a
29811,21801,a
29821,21843,a
29831,34494,a
29841,17161,a
29851,24771,a
29861,6724,a
29871,33187,a
29881,16937,a
29891,13473,a
29901,26941,a
29911,30940,a
29921,15098,a
29931,27727,a
29941,34234,a
29951,31110,a
29961,14623,a
29971,29890,a
29981,29260,a
29991,25449,a
30001,43315,a
30011,23659,a
30021,14484,a
30031,33725,a
30041,38545,a
30051,22483,a
30061,4066,a
30071,37432,a
30081,22944,a
30091,26419,a
30101,32611,a
30111,25611,a
30121,12473,a
30131,36729,a
30141,36921,a
30151,40084,a
30161,39980,a
30171,15036,a
30181,4427,a
30191,38121,a
30201,29478,a
30211,26155,a
30221,24743,a
30231,40368,a
30241,29057,a
30251,23770,a
30261,38231,a
30271,35571,a
30281,31432,a
30291,41231,a
30301,28044,a
30311,41977,a
30321,18575,a
30331,39271,a
30341,37660,a
30351,4581,a
30361,19944,a
30371,40655,a
30381,12819,a
30391,26114,a
30401,34757,a
30411,33577,a
30421,27049,a
30431,41428,a
30441,27193,a
30451,30066,a
30461,37800,a
30471,18598,a
30481,20127,a
30491,34024,a
30501,37468,a
30511,24122,a
30521,18151,a
30531,14588,a
30541,16907,a
30551,39745,a
30561,30307,a
30571,13772,a
30581,33217,a
30591,30467,a
30601,34765,a
30611,21663,a
30621,23723,a
30631,31395,a
30641,17654,a
30651,38326,a
30661,38308,a
30671,35077,a
30681,18275,a
30691,23562,a
30701,20415,a
30711,15398,a
30721,34723,a
30731,1027,a
30741,20327,a
30751,31938,a
30761,21447,a
30771,25904,a
30781,30453,a
30791,29850,a
30801,20611,a
30811,42826,a
30821,13701,a
30831,38466,a
30841,32585,a
30851,37236,a
30861,32755,a
30871,29625,a
30881,33955,a
30891,32420,a
30901,32467,a
30911,13365,a
30921,29198,a
30931,30592,a
30941,31687,a
30951,34635,a
30961,35281,a
30971,21076,a
30981,8020,a
30991,11636,a
31001,36463,a
31011,37240,a
31021,26212,a
31031,7582,a
31041,35053,a
31051,39776,a
31061,24287,a
31071,5809,a
31081,42202,a
31091,16064,a
31101,37297,a
31111,11102,a
31121,22240,a
31131,25554,a
31141,29353,a
31151,18591,a
31161,31575,a
31171,23456,a
31181,22411,a
31191,35107,a
31201,15117,a
31211,10157,a
31221,32786,a
31231,38115,a
31241,37430,a
31251,5942,a
31261,25415,a
31271,11749,a
31281,23858,a
31291,41029,a
31301,20971,a
31311,28917,a
31321,22024,a
31331,16472,a
31341,33613,a
31351,35581,a
31361,12115,a
31371,39501,a
31381,40101,a
31391,24574,a
31401,25501,a
31411,11628,a
31421,21322,a
31431,23608,a
31441,22556,a
31451,24779,a
31461,21019,a
31471,26449,a
31481,23377,a
31491,39678,a
31501,38554,a
31511,5498,a
31521,37328,a
31531,27602,a
31541,35310,a
31551,25754,a
31561,4240,a
31571,31761,a
31581,36419,a
31591,33576,a
31601,34136,a
31611,32160,a
31621,10683,a
31631,27989,a
31641,28947,a
31651,21652,a
31661,31075,a
31671,28349,a
31681,29354,a
31691,28978,a
31701,31554,a
31711,15072,a
31721,39122,a
31731,30394,a
31741,29551,a
31751,40564,a
31761,14069,a
31771,35566,a
31781,17040,a
31791,26532,a
31801,27767,a
31811,22080,a
31821,37908,a
31831,35771,a
31841,30332,a
31851,31650,a
31861,31085,a
31871,7456,a
31881,16270,a
31891,25315,a
31901,27325,a
31911,35839,a
31921,29499,a
31931,19750,a
31941,14871,a
31951,35110,a
31961,35723,a
31971,42298,a
31981,24351,a
31991,28948,a
32001,35870,a
32011,17172,a
32021,37048,a
32031,23283,a
32041,7343,a
32051,39778,a
32061,19988,a
32071,39079,a
32081,18622,a
32091,15619,a
32101,22819,a
32111,17425,a
32121,18346,a
32131,2824,a
32141,24646,a
32151,20376,a
32161,32575,a
32171,27909,a
32181,28971,a
32191,28427,a
32201,22048,a
32211,31156,a
32221,43541,a
32231,27444,a
32241,25639,a
32251,26736,a
32261,6312,a
32271,24206,a
32281,30950,a
32291,31769,a
32301,26813,a
32311,26021,a
32321,19717,a
32331,26305,a
32341,24817,a
32351,26782,a
32361,37731,a
32371,23580,a
32381,24656,a
32391,37420,a
32401,32301,a
32411,31171,a
32421,30323,a
32431,36231,a
32441,23693,a
32451,27605,a
32461,29577,a
32471,15952,a
32481,38518,a
32491,21885,a
32501,19584,a
32511,27794,a
32521,30126,a
32531,36023,a
32541,30692,a
32551,35853,a
32561,34353,a
32571,27120,a
32581,33119,a
32591,34662,a
32601,35020,a
32611,37510,a
32621,14584,a
32631,25528,a
32641,28439,a
32651,22837,a
32661,43779,a
32671,34108,a
32681,36429,a
32691,30763,a
32701,33152,a
32711,20727,a
32721,30209,a
32731,27300,a
32741,30840,a
32751,30707,a
32761,25209,a
32771,39367,a
32781,37357,a
32791,35635,a
32801,42332,a
32811,29108,a
32821,34641,a
32831,11284,a
32841,24660,a
32851,23307,a
32861,33552,a
32871,36741,a
32881,40330,a
32891,25822,a
32901,28459,a
32911,38238,a
32921,26785,a
32931,27490,a
32941,29157,a
32951,36691,a
32961,36092,a
32971,4756,a
32981,34407,a
32991,41920,a
33001,24127,a
33011,32115,a
33021,13832,a
33031,33985,a
33041,16693,a
33051,4728,a
33061,30367,a
33071,34725,a
33081,29281,a
33091,29648,a
33101,34206,a
33111,39482,a
33121,21642,a
33131,41902,a
33141,192,a
33151,40441,a
33161,36043,a
33171,43518,a
33181,31359,a
33191,31052,a
33201,33491,a
33211,37889,a
33221,34894,a
33231,22212,a
33241,32956,a
33251,17349,a
33261,40164,a
33271,21252,a
33281,24480,a
33291,27832,a
33301,30985,a
33311,30787,a
33321,39952,a
33331,26417,a
33341,11793,a
33351,41669,a
33361,20873,a
33371,36082,a
33381,27157,a
33391,21848,a
33401,30251,a
33411,1693,a
33421,42943,a
33431,32496,a
33441,14637,a
33451,28769,a
33461,32624,a
33471,36128,a
33481,36746,a
33491,32641,a
33501,23937,a
33511,20266,a
33521,33116,a
33531,20905,a
33541,41060,a
33551,36848,a
33561,38486,a
33571,41782,a
33581,18697,a
33591,32993,a
33601,9584,a
33611,30458,a
33621,13652,a
33631,23364,a
33641,30591,a
33651,42574,a
33661,39725,a
33671,33067,a
33681,37789,a
33691,15984,a
33701,32713,a
33711,42412,a
33721,26566,a
33731,17752,a
33741,26448,a
33751,31567,a
33761,32942,a
33771,15506,a
33781,37904,a
33791,19957,a
33801,32765,a
33811,25278,a
33821,26038,a
33831,20543,a
33841,32812,a
33851,33689,a
33861,33146,a
33871,38412,a
33881,33200,a
33891,30204,a
33901,31853,a
33911,39996,a
33921,33331,a
33931,19234,a
33941,31522,a
33951,39247,a
33961,27714,a
33971,11864,a
33981,37015,a
33991,23845,a
34001,16176,a
34011,29133,a
34021,31355,a
34031,20688,a
34041,39112,a
34051,22409,a
34061,32194,a
34071,40196,a
34081,33573,a
34091,29312,a
34101,34137,a
34111,35142,a
34121,38048,a
34131,20520,a
34141,39899,a
34151,27649,a
34161,31154,a
34171,12169,a
34181,28727,a
34191,26403,a
34201,33051,a
34211,35370,a
34221,37926,a
34231,26923,a
34241,27818,a
34251,34546,a
34261,26096,a
34271,37759,a
34281,31114,a
34291,43052,a
34301,21618,a
34311,21889,a
34321,26431,a
34331,25073,a
34341,34172,a
34351,40380,a
34361,26806,a
34371,31953,a
34381,22185,a
34391,35813,a
34401,36158,a
34411,31987,a
34421,27032,a
34431,26586,a
34441,36650,a
34451,31702,a
34461,38024,a
34471,38004,a
34481,41790,a
34491,40309,a
34501,35714,a
34511,40186,a
34521,35084,a
34531,40073,a
34541,42397,a
34551,30142,a
34561,31719,a
34571,35560,a
34581,16162,a
34591,3008,a
34601,39843,a
34611,36185,a
34621,39616,a
34631,32879,a
34641,31078,a
34651,28456,a
34661,32587,a
34671,30756,a
34681,33843,a
34691,37657,a
34701,11296,a
34711,28688,a
34721,41723,a
34731,18616,a
34741,20107,a
34751,28580,a
34761,35741,a
34771,25887,a
34781,34744,a
34791,33781,a
34801,29806,a
34811,32319,a
34821,27313,a
34831,32503,a
34841,37151,a
34851,33596,a
34861,18440,a
34871,38645,a
34881,42282,a
34891,41137,a
34901,33933,a
34911,41633,a
34921,39275,a
34931,21409,a
34941,23079,a
34951,31174,a
34961,32756,a
34971,36173,a
34981,32374,a
34991,35242,a
35001,30486,a
35011,27768,a
35021,12424,a
35031,40678,a
35041,20669,a
35051,32513,a
35061,21953,a
35071,37398,a
35081,13676,a
35091,37096,a
35101,22057,a
35111,27316,a
35121,35954,a
35131,30230,a
35141,37344,a
35151,35060,a
35161,30457,a
35171,32436,a
35181,38739,a
35191,27629,a
35201,20746,a
35211,21613,a
35221,33038,a
35231,36030,a
35241,14842,a
35251,37462,a
35261,42837,a
35271,37442,a
35281,26717,a
35291,29882,a
35301,20438,a
35311,12588,a
35321,39702,a
35331,39454,a
35341,15994,a
35351,26143,a
35361,41313,a
35371,43362,a
35381,41158,a
35391,30315,a
35401,25085,a
35411,34847,a
35421,38221,a
35431,41689,a
35441,16069,a
35451,37957,a
35461,35234,a
35471,42028,a
35481,1308,a
35491,38104,a
35501,39325,a
35511,38662,a
35521,33209,a
35531,16894,a
35541,37411,a
35551,40306,a
35561,40392,a
35571,40161,a
35581,34763,a
35591,35285,a
35601,5271,a
35611,37633,a
35621,22352,a
35631,28533,a
35641,38701,a
35651,22759,a
35661,40946,a
35671,33231,a
35681,34221,a
35691,9337,a
35701,40029,a
35711,33699,a
35721,36917,a
35731,26156,a
35741,39484,a
35751,33287,a
35761,17548,a
35771,33996,a
35781,33337,a
35791,19960,a
35801,36823,a
35811,35642,a
35821,10135,a
35831,29172,a
35841,23637,a
35851,28913,a
35861,38197,a
35871,23454,a
35881,39963,a
35891,24320,a
35901,11354,a
35911,25129,a
35921,39735,a
35931,30656,a
35941,40641,a
35951,31877,a
35961,39131,a
35971,6017,a
35981,35664,a
35991,30288,a
36001,29329,a
36011,37047,a
36021,31605,a
36031,27865,a
36041,22510,a
36051,33278,a
36061,28883,a
36071,40742,a
36081,35686,a
36091,39410,a
36101,37700,a
36111,40228,a
36121,26338,a
36131,14560,a
36141,40478,a
36151,40345,a
36161,28916,a
36171,30863,a
36181,20647,a
36191,38768,a
36201,35610,a
36211,35488,a
36221,3833,a
36231,39022,a
36241,38202,a
36251,42889,a
36261,34281,a
36271,38764,a
36281,38487,a
36291,33312,a
36301,18231,a
36311,39423,a
36321,14565,a
36331,43107,a
36341,38642,a
36351,40822,a
36361,41126,a
36371,36237,a
36381,38913,a
36391,34747,a
36401,40959,a
36411,22112,a
36421,9933,a
36431,30023,a
36441,30164,a
36451,27531,a
36461,36626,a
36471,37143,a
36481,39407,a
36491,39935,a
36501,40801,a
36511,43974,a
36521,29905,a
36531,37505,a
36541,15338,a
36551,42772,a
36561,41946,a
36571,37599,a
36581,35883,a
36591,35106,a
36601,39584,a
36611,31239,a
36621,28314,a
36631,35809,a
36641,34453,a
36651,40439,a
36661,42419,a
36671,25936,a
36681,34483,a
36691,38699,a
36701,32974,a
36711,36908,a
36721,37378,a
36731,33737,a
36741,35029,a
36751,33640,a
36761,36046,a
36771,27631,a
36781,29385,a
36791,33807,a
36801,41403,a
36811,34986,a
36821,29706,a
36831,37987,a
36841,36539,a
36851,40737,a
36861,41460,a
36871,39848,a
36881,31799,a
36891,38765,a
36901,28760,a
36911,36618,a
36921,27951,a
36931,39671,a
36941,41114,a
36951,31810,a
36961,43273,a
36971,40275,a
36981,31539,a
36991,33691,a
37001,35401,a
37011,30416,a
37021,42240,a
37031,38880,a
37041,27142,a
37051,35359,a
37061,32061,a
37071,24182,a
37081,36902,a
37091,37311,a
37101,43464,a
37111,34838,a
37121,29005,a
37131,35544,a
37141,32123,a
37151,43453,a
37161,41520,a
37171,38217,a
37181,37286,a
37191,40045,a
37201,26752,a
37211,30004,a
37221,13509,a
37231,20001,a
37241,40605,a
37251,27691,a
37261,35739,a
37271,18064,a
37281,36356,a
37291,33378,a
37301,34016,a
37311,42063,a
37321,38285,a
37331,26949,a
37341,27671,a
37351,38682,a
37361,32173,a
37371,41005,a
37381,33428,a
37391,40624,a
37401,35127,a
37411,39458,a
37421,36669,a
37431,34269,a
37441,36177,a
37451,23085,a
37461,37136,a
37471,39592,a
37481,28780,a
37491,39284,a
37501,20098,a
37511,30547,a
37521,42470,a
37531,38570,a
37541,32873,a
37551,39489,a
37561,37791,a
37571,41265,a
37581,38101,a
37591,39777,a
37601,43849,a
37611,38344,a
37621,15936,a
37631,35811,a
37641,38754,a
37651,30909,a
37661,37636,a
37671,31227,a
37681,39587,a
37691,37080,a
37701,38547,a
37711,42537,a
37721,43967,a
37731,38856,a
37741,40074,a
37751,42075,a
37761,38500,a
37771,34749,a
37781,35341,a
37791,39819,a
37801,28753,a
37811,27386,a
37821,22462,a
37831,38032,a
37841,41451,a
37851,34419,a
37861,43072,a
37871,37684,a
37881,37476,a
37891,41747,a
37901,40342,a
37911,22472,a
37921,10212,a
37931,38176,a
37941,35835,a
37951,38595,a
37961,33469,a
37971,35030,a
37981,43281,a
37991,22603,a
38001,41354,a
38011,37936,a
38021,39676,a
38031,37763,a
38041,30282,a
38051,28351,a
38061,41378,a
38071,40617,a
38081,31246,a
38091,28587,a
38101,34880,a
38111,16366,a
38121,34500,a
38131,32387,a
38141,32615,a
38151,29428,a
38161,34837,a
38171,40884,a
38181,37775,a
38191,39518,a
38201,32535,a
38211,40900,a
38221,17024,a
38231,41475,a
38241,38552,a
38251,35855,a
38261,38619,a
38271,37744,a
38281,35432,a
38291,40615,a
38301,42045,a
38311,41099,a
38321,34558,a
38331,16988,a
38341,38896,a
38351,43015,a
38361,37026,a
38371,39688,a
38381,38082,a
38391,40854,a
38401,43175,a
38411,30462,a
38421,26375,a
38431,42860,a
38441,8120,a
38451,12152,a
38461,37990,a
38471,34170,a
38481,43856,a
38491,30832,a
38501,39002,a
38511,31968,a
38521,41299,a
38531,39026,a
38541,23621,a
38551,38907,a
38561,34852,a
38571,36687,a
38581,38303,a
38591,33216,a
38601,29186,a
38611,42662,a
38621,42632,a
38631,24810,a
38641,33702,a
38651,43200,a
38661,36613,a
38671,40572,a
38681,33527,a
38691,41808,a
38701,37002,a
38711,42895,a
38721,21226,a
38731,42629,a
38741,34743,a
38751,37993,a
38761,40985,a
38771,25197,a
38781,37792,a
38791,36924,a
38801,38985,a
38811,22925,a
38821,42711,a
38831,37664,a
38841,42314,a
38851,37514,a
38861,36941,a
38871,38777,a
38881,40360,a
38891,31341,a
38901,43790,a
38911,36380,a
38921,32039,a
38931,38893,a
38941,25251,a
38951,27479,a
38961,32985,a
38971,43600,a
38981,40608,a
38991,36903,a
39001,43337,a
39011,42605,a
39021,38622,a
39031,30731,a
39041,37893,a
39051,37359,a
39061,22132,a
39071,33083,a
39081,37825,a
39091,34592,a
39101,41823,a
39111,35134,a
39121,28320,a
39131,36652,a
39141,31809,a
39151,25957,a
39161,34576,a
39171,41706,a
39181,42218,a
39191,42010,a
39201,39394,a
39211,37267,a
39221,35270,a
39231,32787,a
39241,37547,a
39251,42163,a
39261,15715,a
39271,33429,a
39281,29729,a
39291,41318,a
39301,37503,a
39311,26426,a
39321,30304,a
39331,31944,a
39341,43071,a
39351,41339,a
39361,40256,a
39371,41039,a
39381,19076,a
39391,34824,a
39401,35273,a
39411,32911,a
39421,36656,a
39431,41634,a
39441,34288,a
39451,30879,a
39461,41666,a
39471,30335,a
39481,39891,a
39491,40824,a
39501,42287,a
39511,43656,a
39521,35096,a
39531,39563,a
39541,32508,a
39551,37513,a
39561,40416,a
39571,36188,a
39581,36831,a
39591,36642,a
39601,43355,a
39611,38130,a
39621,37298,a
39631,42305,a
39641,42682,a
39651,37436,a
39661,41936,a
39671,30973,a
39681,42967,a
39691,38691,a
39701,30670,a
39711,39752,a
39721,26284,a
39731,39798,a
39741,37404,a
39751,37431,a
39761,43490,a
39771,36599,a
39781,32972,a
39791,41433,a
39801,31842,a
39811,37549,a
39821,34039,a
39831,39199,a
39841,43981,a
39851,31006,a
39861,36482,a
39871,36324,a
39881,37388,a
39891,43892,a
39901,37853,a
39911,43190,a
39921,27864,a
39931,32219,a
39941,42731,a
39951,34086,a
39961,43635,a
39971,43296,a
39981,33112,a
39991,41225,a
40001,41198,a
40011,43400,a
40021,38994,a
40031,39844,a
40041,41197,a
40051,43250,a
40061,28788,a
40071,43535,a
40081,31619,a
40091,43007,a
40101,40012,a
40111,42603,a
40121,41688,a
40131,43462,a
40141,41357,a
40151,39750,a
40161,33398,a
40171,33332,a
40181,36207,a
40191,43650,a
40201,42084,a
40211,36747,a
40221,43666,a
40231,43093,a
40241,40255,a
40251,28016,a
40261,38763,a
40271,40070,a
40281,40683,a
40291,34732,a
40301,39426,a
40311,30305,a
40321,43369,a
40331,38535,a
40341,31268,a
40351,41683,a
40361,32383,a
40371,39635,a
40381,25139,a
40391,41245,a
40401,43764,a
40411,41724,a
40421,41815,a
40431,43226,a
40441,34146,a
40451,30081,a
40461,35628,a
40471,40235,a
40481,27222,a
40491,38458,a
40501,37386,a
40511,36607,a
40521,38810,a
40531,32742,a
40541,40246,a
40551,31527,a
40561,36442,a
40571,39940,a
40581,41113,a
40591,36675,a
40601,42658,a
40611,42292,a
40621,43675,a
40631,41788,a
40641,40937,a
40651,37727,a
40661,23667,a
40671,43108,a
40681,28617,a
40691,31770,a
40701,38942,a
40711,39710,a
40721,41110,a
40731,40210,a
40741,40819,a
40751,41950,a
40761,40418,a
40771,40041,a
40781,35946,a
40791,32026,a
40801,39195,a
40811,39206,a
40821,31199,a
40831,42443,a
40841,42136,a
40851,39759,a
40861,29071,a
40871,33380,a
40881,43998,a
40891,37231,a
40901,39690,a
40911,39579,a
40921,43332,a
40931,38489,a
40941,43532,a
40951,37634,a
40961,37802,a
40971,36417,a
40981,30959,a
40991,43513,a
41001,28151,a
41011,32221,a
41021,37886,a
41031,42580,a
41041,43460,a
41051,39699,a
41061,36853,a
41071,41627,a
41081,38013,a
41091,27302,a
41101,41381,a
41111,29272,a
41121,38414,a
41131,41257,a
41141,42188,a
41151,33618,a
41161,38203,a
41171,42326,a
41181,42337,a
41191,43040,a
41201,38262,a
41211,40240,a
41221,40163,a
41231,32491,a
41241,40170,a
41251,41886,a
41261,43065,a
41271,43820,a
41281,41530,a
41291,43381,a
41301,41675,a
41311,16429,a
41321,41175,a
41331,35656,a
41341,35200,a
41351,41239,a
41361,40409,a
41371,40017,a
41381,35851,a
41391,41737,a
41401,42767,a
41411,43781,a
41421,42715,a
41431,30236,a
41441,39294,a
41451,43241,a
41461,40105,a
41471,34446,a
41481,41436,a
41491,40042,a
41501,39121,a
41511,37238,a
41521,34604,a
41531,28557,a
41541,43861,a
41551,42216,a
41561,35640,a
41571,38277,a
41581,41919,a
41591,14640,a
41601,43934,a
41611,40861,a
41621,30067,a
41631,39356,a
41641,37094,a
41651,31945,a
41661,42509,a
41671,34572,a
41681,39591,a
41691,42918,a
41701,43914,a
41711,38558,a
41721,41169,a
41731,41221,a
41741,43894,a
41751,43598,a
41761,34041,a
41771,38690,a
41781,36857,a
41791,40653,a
41801,41320,a
41811,31338,a
41821,41011,a
41831,43060,a
41841,37414,a
41851,43746,a
41861,41025,a
41871,35854,a
41881,40032,a
41891,37531,a
41901,39389,a
41911,40238,a
41921,43932,a
41931,36750,a
41941,32048,a
41951,41142,a
41961,23662,a
41971,43106,a
41981,41008,a
41991,38512,a
42001,34567,a
42011,40792,a
42021,42416,a
42031,43422,a
42041,41421,a
42051,34685,a
42061,30700,a
42071,43659,a
42081,38861,a
42091,36200,a
42101,43989,a
42111,43837,a
42121,38947,a
42131,35704,a
42141,31680,a
42151,41324,a
42161,31051,a
42171,40813,a
42181,32997,a
42191,37873,a
42201,40144,a
42211,39766,a
42221,43661,a
42231,33905,a
42241,37715,a
42251,40701,a
42261,41090,a
42271,43846,a
42281,33144,a
42291,35002,a
42301,39663,a
42311,40141,a
42321,43504,a
42331,35048,a
42341,36481,a
42351,28759,a
42361,43897,a
42371,39706,a
42381,33911,a
42391,33703,a
42401,34105,a
42411,42227,a
42421,40145,a
42431,37702,a
42441,37790,a
42451,43976,a
42461,40128,a
42471,34945,a
42481,33819,a
42491,34577,a
42501,41494,a
42511,41412,a
42521,42856,a
42531,38574,a
42541,28355,a
42551,40903,a
42561,40276,a
42571,42807,a
42581,37750,a
42591,43604,a
42601,42914,a
42611,36330,a
42621,37511,a
42631,42866,a
42641,41869,a
42651,41106,a
42661,42301,a
42671,43784,a
42681,32016,a
42691,43505,a
42701,34800,a
42711,40175,a
42721,42269,a
42731,41311,a
42741,40625,a
42751,37376,a
42761,41141,a
42771,39340,a
42781,41307,a
42791,41462,a
42801,14532,a
42811,42055,a
42821,41658,a
42831,41795,a
42841,35078,a
42851,42831,a
42861,40114,a
42871,33179,a
42881,39326,a
42891,35238,a
42901,43308,a
42911,37292,a
42921,34833,a
42931,34267,a
42941,42528,a
42951,36267,a
42961,41441,a
42971,41297,a
42981,32952,a
42991,32590,a
43001,35826,a
43011,38816,a
43021,42829,a
43031,41163,a
43041,41161,a
43051,40828,a
43061,43630,a
43071,38077,a
43081,35695,a
43091,40237,a
43101,42782,a
43111,37675,a
43121,43256,a
43131,37799,a
43141,42491,a
43151,31697,a
43161,38698,a
43171,42151,a
43181,42624,a
43191,42645,a
43201,40975,a
43211,41986,a
43221,40765,a
43231,43669,a
43241,36331,a
43251,38336,a
43261,32946,a
43271,24460,a
43281,38553,a
43291,41007,a
43301,32802,a
43311,42564,a
43321,42461,a
43331,41329,a
43341,43201,a
43351,41799,a
43361,41327,a
43371,42167,a
43381,40088,a
43391,43087,a
43401,41608,a
43411,40049,a
43421,40956,a
43431,40271,a
43441,43224,a
43451,42262,a
43461,41386,a
43471,40630,a
43481,31183,a
43491,43231,a
43501,43920,a
43511,41703,a
43521,40973,a
43531,37872,a
43541,42845,a
43551,39039,a
43561,42379,a
43571,36260,a
43581,39629,a
43591,42517,a
43601,34589,a
43611,42760,a
43621,41623,a
43631,40802,a
43641,43691,a
43651,36985,a
43661,43734,a
43671,41888,a
43681,39962,a
43691,39332,a
43701,43408,a
43711,42572,a
43721,42877,a
43731,42251,a
43741,42773,a
43751,42027,a
43761,42125,a
43771,33765,a
43781,40325,a
43791,41696,a
43801,41590,a
43811,43778,a
43821,41621,a
43831,42928,a
43841,43999,a
43851,43486,a
43861,43811,a
43871,43968,a
43881,41794,a
43891,41321,a
43901,43825,a
43911,43767,a
43921,41853,a
43931,42674,a
43941,43702,a
43951,43927,a
43961,42460,a
43971,42665,a
43981,43267,a
43991,43646,a


==> fig/data/rank/une_lpd.txt <==
x,y,label
1,3222,a
11,16974,a
21,1030,a
31,506,a
41,1888,a
51,905,a
61,14499,a
71,165,a
81,256,a
91,8792,a
101,7027,a
111,5797,a
121,21939,a
131,6308,a
141,26670,a
151,226,a
161,8395,a
171,2007,a
181,12562,a
191,9036,a
201,1156,a
211,19056,a
221,29460,a
231,2575,a
241,6090,a
251,41742,a
261,4746,a
271,3529,a
281,15475,a
291,535,a
301,10300,a
311,9131,a
321,14133,a
331,9260,a
341,2752,a
351,3522,a
361,2848,a
371,36356,a
381,1643,a
391,17668,a
401,23264,a
411,1274,a
421,17716,a
431,7365,a
441,2766,a
451,7142,a
461,11625,a
471,9976,a
481,13575,a
491,18066,a
501,896,a
511,22840,a
521,13945,a
531,5833,a
541,870,a
551,6681,a
561,3244,a
571,8616,a
581,5838,a
591,10419,a
601,36720,a
611,26869,a
621,164,a
631,28317,a
641,490,a
651,8732,a
661,31123,a
671,33022,a
681,26743,a
691,12441,a
701,32438,a
711,11405,a
721,26289,a
731,7447,a
741,964,a
751,22807,a
761,8524,a
771,8222,a
781,13332,a
791,3018,a
801,32994,a
811,15849,a
821,4566,a
831,6834,a
841,1243,a
851,6758,a
861,20170,a
871,5233,a
881,26970,a
891,6920,a
901,30383,a
911,12604,a
921,12459,a
931,9499,a
941,25966,a
951,23311,a
961,19994,a
971,2962,a
981,588,a
991,4742,a
1001,16635,a
1011,11083,a
1021,4108,a
1031,11772,a
1041,6389,a
1051,14827,a
1061,16639,a
1071,4329,a
1081,34520,a
1091,10084,a
1101,17697,a
1111,22103,a
1121,13615,a
1131,27593,a
1141,9360,a
1151,1606,a
1161,14488,a
1171,19889,a
1181,25628,a
1191,4345,a
1201,161,a
1211,2314,a
1221,5749,a
1231,4483,a
1241,31188,a
1251,2728,a
1261,36278,a
1271,9289,a
1281,1457,a
1291,12443,a
1301,4940,a
1311,13167,a
1321,14214,a
1331,4199,a
1341,23606,a
1351,15638,a
1361,1057,a
1371,25415,a
1381,12769,a
1391,5263,a
1401,28813,a
1411,32191,a
1421,4111,a
1431,26501,a
1441,10087,a
1451,17909,a
1461,1594,a
1471,12740,a
1481,7381,a
1491,10178,a
1501,29813,a
1511,13759,a
1521,15224,a
1531,22969,a
1541,25094,a
1551,777,a
1561,1669,a
1571,7294,a
1581,40408,a
1591,14371,a
1601,26779,a
1611,1224,a
1621,9525,a
1631,5677,a
1641,17651,a
1651,30537,a
1661,10863,a
1671,24509,a
1681,6747,a
1691,14258,a
1701,22631,a
1711,21961,a
1721,4816,a
1731,16416,a
1741,6753,a
1751,8891,a
1761,9599,a
1771,2325,a
1781,8363,a
1791,9990,a
1801,7028,a
1811,9689,a
1821,24637,a
1831,22901,a
1841,8928,a
1851,6429,a
1861,1470,a
1871,5487,a
1881,5986,a
1891,10043,a
1901,3956,a
1911,4400,a
1921,5512,a
1931,20298,a
1941,17739,a
1951,18561,a
1961,2800,a
1971,3488,a
1981,6304,a
1991,26567,a
2001,39614,a
2011,4285,a
2021,5629,a
2031,1282,a
2041,21701,a
2051,5423,a
2061,540,a
2071,3603,a
2081,5554,a
2091,32298,a
2101,38700,a
2111,13660,a
2121,34027,a
2131,1674,a
2141,12347,a
2151,10900,a
2161,25443,a
2171,3145,a
2181,3881,a
2191,26798,a
2201,22233,a
2211,17936,a
2221,9892,a
2231,508,a
2241,16288,a
2251,13315,a
2261,17337,a
2271,3962,a
2281,24732,a
2291,18339,a
2301,9552,a
2311,10075,a
2321,13952,a
2331,443,a
2341,1586,a
2351,1346,a
2361,7917,a
2371,13300,a
2381,2907,a
2391,11697,a
2401,5707,a
2411,111,a
2421,11637,a
2431,22427,a
2441,13949,a
2451,20664,a
2461,387,a
2471,2908,a
2481,19830,a
2491,38562,a
2501,1339,a
2511,35786,a
2521,27629,a
2531,4205,a
2541,14624,a
2551,22187,a
2561,9049,a
2571,18880,a
2581,10291,a
2591,12210,a
2601,4021,a
2611,11548,a
2621,12589,a
2631,5035,a
2641,23907,a
2651,11222,a
2661,27405,a
2671,24443,a
2681,7358,a
2691,12622,a
2701,18820,a
2711,42064,a
2721,13058,a
2731,6205,a
2741,21579,a
2751,2963,a
2761,7430,a
2771,24198,a
2781,18298,a
2791,4374,a
2801,31014,a
2811,5010,a
2821,19212,a
2831,6783,a
2841,7001,a
2851,9814,a
2861,8259,a
2871,5813,a
2881,13770,a
2891,31518,a
2901,13447,a
2911,36165,a
2921,5998,a
2931,29927,a
2941,22007,a
2951,6405,a
2961,277,a
2971,7435,a
2981,3927,a
2991,25461,a
3001,10373,a
3011,20360,a
3021,6689,a
3031,110,a
3041,32260,a
3051,2462,a
3061,806,a
3071,5987,a
3081,3007,a
3091,12185,a
3101,2307,a
3111,25531,a
3121,4275,a
3131,12341,a
3141,761,a
3151,35489,a
3161,4130,a
3171,12062,a
3181,10,a
3191,43207,a
3201,19869,a
3211,3885,a
3221,7577,a
3231,31001,a
3241,1085,a
3251,17589,a
3261,340,a
3271,2400,a
3281,7554,a
3291,12075,a
3301,5817,a
3311,5363,a
3321,31348,a
3331,18335,a
3341,18491,a
3351,22139,a
3361,8974,a
3371,34395,a
3381,24452,a
3391,15053,a
3401,6617,a
3411,18667,a
3421,35398,a
3431,6434,a
3441,24265,a
3451,23734,a
3461,12156,a
3471,18458,a
3481,12485,a
3491,31155,a
3501,15456,a
3511,5763,a
3521,8889,a
3531,3232,a
3541,3973,a
3551,24908,a
3561,7852,a
3571,11573,a
3581,42871,a
3591,3229,a
3601,6520,a
3611,4053,a
3621,18427,a
3631,853,a
3641,22747,a
3651,19169,a
3661,32268,a
3671,605,a
3681,3340,a
3691,15205,a
3701,21114,a
3711,6953,a
3721,6195,a
3731,29957,a
3741,21731,a
3751,12006,a
3761,511,a
3771,7945,a
3781,28468,a
3791,4727,a
3801,5366,a
3811,2245,a
3821,21143,a
3831,10301,a
3841,6748,a
3851,17789,a
3861,1985,a
3871,2960,a
3881,21133,a
3891,8176,a
3901,1299,a
3911,12756,a
3921,3211,a
3931,27212,a
3941,22382,a
3951,28522,a
3961,310,a
3971,20694,a
3981,1853,a
3991,1739,a
4001,33395,a
4011,28916,a
4021,458,a
4031,32663,a
4041,10891,a
4051,3093,a
4061,38593,a
4071,10172,a
4081,3720,a
4091,16030,a
4101,15525,a
4111,15613,a
4121,10752,a
4131,18545,a
4141,778,a
4151,25951,a
4161,15868,a
4171,14679,a
4181,7225,a
4191,3972,a
4201,32741,a
4211,20857,a
4221,16265,a
4231,3399,a
4241,14271,a
4251,22476,a
4261,14979,a
4271,4814,a
4281,24533,a
4291,8641,a
4301,8206,a
4311,4603,a
4321,3977,a
4331,23480,a
4341,13963,a
4351,192,a
4361,28150,a
4371,7963,a
4381,12332,a
4391,20117,a
4401,6313,a
4411,8960,a
4421,31420,a
4431,30090,a
4441,999,a
4451,19007,a
4461,12212,a
4471,21049,a
4481,8613,a
4491,34522,a
4501,8390,a
4511,30561,a
4521,31321,a
4531,20268,a
4541,18797,a
4551,3057,a
4561,11124,a
4571,13711,a
4581,24968,a
4591,5583,a
4601,11702,a
4611,6555,a
4621,2485,a
4631,1913,a
4641,27334,a
4651,9616,a
4661,13890,a
4671,6221,a
4681,34412,a
4691,4485,a
4701,23285,a
4711,4361,a
4721,8071,a
4731,2141,a
4741,25647,a
4751,28187,a
4761,15389,a
4771,17124,a
4781,1215,a
4791,11298,a
4801,29404,a
4811,4410,a
4821,32928,a
4831,9022,a
4841,34168,a
4851,7846,a
4861,12982,a
4871,25954,a
4881,27702,a
4891,4387,a
4901,12310,a
4911,26272,a
4921,1214,a
4931,13164,a
4941,22966,a
4951,32054,a
4961,24182,a
4971,6375,a
4981,22676,a
4991,7025,a
5001,39138,a
5011,34032,a
5021,16511,a
5031,32601,a
5041,6340,a
5051,6430,a
5061,21191,a
5071,17907,a
5081,22680,a
5091,33726,a
5101,20219,a
5111,20711,a
5121,11479,a
5131,7553,a
5141,1590,a
5151,30628,a
5161,12070,a
5171,16444,a
5181,21475,a
5191,223,a
5201,1882,a
5211,18816,a
5221,14552,a
5231,17831,a
5241,7741,a
5251,19128,a
5261,36842,a
5271,14117,a
5281,5318,a
5291,18869,a
5301,36468,a
5311,9438,a
5321,4666,a
5331,16670,a
5341,13452,a
5351,14509,a
5361,1894,a
5371,16608,a
5381,2313,a
5391,7024,a
5401,7072,a
5411,26300,a
5421,7927,a
5431,26489,a
5441,2710,a
5451,21484,a
5461,29259,a
5471,18942,a
5481,2537,a
5491,8116,a
5501,5383,a
5511,12356,a
5521,26084,a
5531,25041,a
5541,2480,a
5551,25206,a
5561,11205,a
5571,6731,a
5581,10877,a
5591,8966,a
5601,10808,a
5611,77,a
5621,4778,a
5631,9373,a
5641,1538,a
5651,15555,a
5661,14274,a
5671,23680,a
5681,236,a
5691,6882,a
5701,13126,a
5711,22295,a
5721,3410,a
5731,9118,a
5741,18904,a
5751,4206,a
5761,1134,a
5771,14296,a
5781,20555,a
5791,9345,a
5801,36743,a
5811,3061,a
5821,3729,a
5831,1678,a
5841,33893,a
5851,3152,a
5861,4609,a
5871,79,a
5881,21329,a
5891,4559,a
5901,20569,a
5911,28195,a
5921,7539,a
5931,8361,a
5941,12720,a
5951,26672,a
5961,21929,a
5971,4813,a
5981,9041,a
5991,2296,a
6001,25433,a
6011,17748,a
6021,6491,a
6031,2399,a
6041,39212,a
6051,10074,a
6061,15421,a
6071,16154,a
6081,3101,a
6091,7774,a
6101,33737,a
6111,10656,a
6121,12507,a
6131,15121,a
6141,30323,a
6151,9282,a
6161,9744,a
6171,27053,a
6181,22357,a
6191,16061,a
6201,4437,a
6211,38070,a
6221,5094,a
6231,15769,a
6241,9011,a
6251,25762,a
6261,26364,a
6271,2238,a
6281,21924,a
6291,278,a
6301,19236,a
6311,14528,a
6321,1378,a
6331,15556,a
6341,11003,a
6351,3897,a
6361,20805,a
6371,11293,a
6381,25665,a
6391,21490,a
6401,6509,a
6411,13545,a
6421,18903,a
6431,26234,a
6441,29160,a
6451,26133,a
6461,23715,a
6471,13413,a
6481,15544,a
6491,21119,a
6501,5992,a
6511,5649,a
6521,13907,a
6531,28152,a
6541,14223,a
6551,6444,a
6561,3637,a
6571,515,a
6581,11096,a
6591,1343,a
6601,20619,a
6611,6944,a
6621,7929,a
6631,1774,a
6641,12107,a
6651,14330,a
6661,11015,a
6671,36238,a
6681,5580,a
6691,12229,a
6701,15392,a
6711,27269,a
6721,18315,a
6731,2304,a
6741,34407,a
6751,760,a
6761,12408,a
6771,13865,a
6781,23891,a
6791,25469,a
6801,10541,a
6811,32481,a
6821,8324,a
6831,12024,a
6841,10882,a
6851,1854,a
6861,6042,a
6871,20263,a
6881,279,a
6891,19695,a
6901,18030,a
6911,20240,a
6921,22597,a
6931,5257,a
6941,39719,a
6951,8743,a
6961,24854,a
6971,31365,a
6981,8156,a
6991,9235,a
7001,5548,a
7011,8746,a
7021,18510,a
7031,34601,a
7041,29618,a
7051,26801,a
7061,1212,a
7071,3845,a
7081,25760,a
7091,13565,a
7101,14312,a
7111,24423,a
7121,31527,a
7131,35281,a
7141,12182,a
7151,23397,a
7161,10171,a
7171,2270,a
7181,12980,a
7191,33673,a
7201,17886,a
7211,33449,a
7221,27664,a
7231,39230,a
7241,19895,a
7251,26189,a
7261,10505,a
7271,2353,a
7281,6977,a
7291,20000,a
7301,32362,a
7311,5462,a
7321,21392,a
7331,7123,a
7341,7278,a
7351,30881,a
7361,14480,a
7371,2586,a
7381,20369,a
7391,1228,a
7401,31271,a
7411,11930,a
7421,31094,a
7431,28350,a
7441,2595,a
7451,20566,a
7461,9712,a
7471,23403,a
7481,20346,a
7491,15866,a
7501,17608,a
7511,1387,a
7521,23766,a
7531,2452,a
7541,8376,a
7551,17569,a
7561,16826,a
7571,6005,a
7581,18238,a
7591,36862,a
7601,36991,a
7611,28382,a
7621,28457,a
7631,3688,a
7641,27295,a
7651,5919,a
7661,21354,a
7671,3025,a
7681,21865,a
7691,9582,a
7701,21112,a
7711,10368,a
7721,7833,a
7731,15782,a
7741,11875,a
7751,5916,a
7761,25474,a
7771,4304,a
7781,16498,a
7791,5251,a
7801,18829,a
7811,15846,a
7821,24457,a
7831,15203,a
7841,9180,a
7851,9901,a
7861,29080,a
7871,22441,a
7881,16593,a
7891,2708,a
7901,14627,a
7911,11164,a
7921,24076,a
7931,121,a
7941,13146,a
7951,4343,a
7961,27138,a
7971,30010,a
7981,25740,a
7991,11367,a
8001,28320,a
8011,8717,a
8021,40433,a
8031,1582,a
8041,9288,a
8051,5979,a
8061,22416,a
8071,31907,a
8081,10830,a
8091,432,a
8101,36080,a
8111,41600,a
8121,31446,a
8131,13679,a
8141,3326,a
8151,7000,a
8161,2584,a
8171,31747,a
8181,26945,a
8191,7389,a
8201,19461,a
8211,21140,a
8221,3255,a
8231,9594,a
8241,9051,a
8251,3234,a
8261,13371,a
8271,14703,a
8281,1846,a
8291,4922,a
8301,27954,a
8311,32968,a
8321,16355,a
8331,8677,a
8341,14982,a
8351,10696,a
8361,9514,a
8371,17435,a
8381,11621,a
8391,18342,a
8401,17207,a
8411,14671,a
8421,36961,a
8431,5466,a
8441,30453,a
8451,25345,a
8461,38588,a
8471,9385,a
8481,26994,a
8491,38337,a
8501,1699,a
8511,8965,a
8521,16034,a
8531,13992,a
8541,22956,a
8551,9648,a
8561,4140,a
8571,24022,a
8581,29473,a
8591,12623,a
8601,8242,a
8611,6951,a
8621,24035,a
8631,5047,a
8641,21531,a
8651,3702,a
8661,12330,a
8671,16398,a
8681,24059,a
8691,35822,a
8701,31459,a
8711,4641,a
8721,4043,a
8731,11926,a
8741,21955,a
8751,36747,a
8761,22955,a
8771,39308,a
8781,14456,a
8791,33388,a
8801,1194,a
8811,26378,a
8821,29043,a
8831,10713,a
8841,26575,a
8851,33625,a
8861,10400,a
8871,9657,a
8881,20322,a
8891,16476,a
8901,35095,a
8911,26859,a
8921,37268,a
8931,7943,a
8941,17890,a
8951,38192,a
8961,21097,a
8971,10466,a
8981,26142,a
8991,19916,a
9001,5173,a
9011,3411,a
9021,9066,a
9031,18371,a
9041,43201,a
9051,13692,a
9061,23430,a
9071,22303,a
9081,25123,a
9091,23613,a
9101,37254,a
9111,910,a
9121,5966,a
9131,23157,a
9141,14245,a
9151,10736,a
9161,12765,a
9171,61,a
9181,15113,a
9191,28612,a
9201,33300,a
9211,11133,a
9221,23617,a
9231,3113,a
9241,2797,a
9251,38096,a
9261,21770,a
9271,22158,a
9281,16592,a
9291,17364,a
9301,32402,a
9311,16945,a
9321,3777,a
9331,5857,a
9341,25423,a
9351,2137,a
9361,22259,a
9371,30148,a
9381,1419,a
9391,8199,a
9401,17365,a
9411,20088,a
9421,20406,a
9431,10060,a
9441,20018,a
9451,14154,a
9461,22711,a
9471,726,a
9481,14648,a
9491,19933,a
9501,36868,a
9511,8875,a
9521,17271,a
9531,22658,a
9541,25007,a
9551,7605,a
9561,7332,a
9571,10988,a
9581,37358,a
9591,35261,a
9601,8353,a
9611,6702,a
9621,22795,a
9631,14418,a
9641,4695,a
9651,21229,a
9661,1345,a
9671,23602,a
9681,32634,a
9691,41042,a
9701,15703,a
9711,13047,a
9721,25623,a
9731,31718,a
9741,20171,a
9751,32561,a
9761,2844,a
9771,34811,a
9781,15763,a
9791,23078,a
9801,12600,a
9811,3863,a
9821,31797,a
9831,4406,a
9841,14652,a
9851,16788,a
9861,25151,a
9871,21611,a
9881,2208,a
9891,32782,a
9901,3704,a
9911,16626,a
9921,14952,a
9931,15545,a
9941,155,a
9951,8706,a
9961,27332,a
9971,7475,a
9981,9326,a
9991,15081,a
10001,8195,a
10011,32202,a
10021,38777,a
10031,2170,a
10041,18464,a
10051,1395,a
10061,30737,a
10071,10477,a
10081,3491,a
10091,976,a
10101,9222,a
10111,36051,a
10121,25107,a
10131,28143,a
10141,23592,a
10151,18590,a
10161,1167,a
10171,31597,a
10181,20980,a
10191,29295,a
10201,19156,a
10211,33674,a
10221,2555,a
10231,2471,a
10241,11734,a
10251,19735,a
10261,10123,a
10271,23586,a
10281,31517,a
10291,40448,a
10301,19563,a
10311,5624,a
10321,14879,a
10331,18179,a
10341,6180,a
10351,3721,a
10361,2565,a
10371,810,a
10381,8208,a
10391,37267,a
10401,26986,a
10411,31707,a
10421,23980,a
10431,26595,a
10441,1481,a
10451,13923,a
10461,24346,a
10471,1415,a
10481,14149,a
10491,30984,a
10501,3118,a
10511,37211,a
10521,25399,a
10531,13656,a
10541,30493,a
10551,26615,a
10561,4024,a
10571,2830,a
10581,13468,a
10591,5766,a
10601,15978,a
10611,3038,a
10621,37218,a
10631,14303,a
10641,36330,a
10651,25955,a
10661,8111,a
10671,20012,a
10681,1729,a
10691,2663,a
10701,16799,a
10711,2487,a
10721,22346,a
10731,4117,a
10741,39349,a
10751,14880,a
10761,16712,a
10771,7746,a
10781,22617,a
10791,25655,a
10801,23812,a
10811,9738,a
10821,12371,a
10831,28582,a
10841,24020,a
10851,40296,a
10861,249,a
10871,21420,a
10881,12102,a
10891,40596,a
10901,29288,a
10911,26729,a
10921,6407,a
10931,11240,a
10941,9130,a
10951,7180,a
10961,273,a
10971,26589,a
10981,20661,a
10991,2564,a
11001,21081,a
11011,24246,a
11021,440,a
11031,20872,a
11041,6752,a
11051,34914,a
11061,14738,a
11071,3347,a
11081,22424,a
11091,32015,a
11101,22250,a
11111,6021,a
11121,19117,a
11131,34515,a
11141,3161,a
11151,18902,a
11161,25745,a
11171,6284,a
11181,31894,a
11191,9830,a
11201,27350,a
11211,25032,a
11221,312,a
11231,16200,a
11241,42954,a
11251,7534,a
11261,4326,a
11271,1404,a
11281,10463,a
11291,4899,a
11301,32213,a
11311,13702,a
11321,30359,a
11331,17320,a
11341,37362,a
11351,14651,a
11361,1009,a
11371,1962,a
11381,21958,a
11391,18445,a
11401,2520,a
11411,20367,a
11421,12496,a
11431,10604,a
11441,22131,a
11451,36350,a
11461,7889,a
11471,26206,a
11481,21425,a
11491,23897,a
11501,3082,a
11511,10677,a
11521,5741,a
11531,6028,a
11541,4919,a
11551,10700,a
11561,5172,a
11571,9190,a
11581,20972,a
11591,14173,a
11601,8480,a
11611,8923,a
11621,31537,a
11631,16798,a
11641,15458,a
11651,22033,a
11661,23018,a
11671,30423,a
11681,32907,a
11691,20286,a
11701,38934,a
11711,35330,a
11721,17588,a
11731,6052,a
11741,752,a
11751,30457,a
11761,7845,a
11771,21123,a
11781,8411,a
11791,26107,a
11801,9357,a
11811,1695,a
11821,4518,a
11831,23536,a
11841,16825,a
11851,22524,a
11861,25509,a
11871,37654,a
11881,25349,a
11891,25746,a
11901,28909,a
11911,8154,a
11921,21914,a
11931,23899,a
11941,9303,a
11951,10958,a
11961,11344,a
11971,23028,a
11981,32835,a
11991,9683,a
12001,495,a
12011,9027,a
12021,7360,a
12031,34995,a
12041,41355,a
12051,36708,a
12061,5095,a
12071,21818,a
12081,20103,a
12091,11536,a
12101,36782,a
12111,36553,a
12121,4542,a
12131,9777,a
12141,11081,a
12151,15044,a
12161,21773,a
12171,41857,a
12181,22044,a
12191,12656,a
12201,32740,a
12211,22403,a
12221,8818,a
12231,12273,a
12241,11377,a
12251,35545,a
12261,1869,a
12271,5595,a
12281,30613,a
12291,18062,a
12301,22568,a
12311,8634,a
12321,17944,a
12331,14318,a
12341,26116,a
12351,11195,a
12361,5244,a
12371,7627,a
12381,19471,a
12391,27735,a
12401,15651,a
12411,755,a
12421,18619,a
12431,18895,a
12441,22459,a
12451,5096,a
12461,38885,a
12471,16093,a
12481,19849,a
12491,24596,a
12501,1236,a
12511,13280,a
12521,31186,a
12531,28302,a
12541,1986,a
12551,15543,a
12561,2311,a
12571,20990,a
12581,13630,a
12591,19850,a
12601,22425,a
12611,429,a
12621,7268,a
12631,22395,a
12641,9408,a
12651,2173,a
12661,13543,a
12671,28571,a
12681,17122,a
12691,25897,a
12701,34664,a
12711,12725,a
12721,9755,a
12731,7461,a
12741,23517,a
12751,22127,a
12761,30791,a
12771,24531,a
12781,7045,a
12791,15958,a
12801,29634,a
12811,27452,a
12821,7931,a
12831,35369,a
12841,13935,a
12851,4407,a
12861,17677,a
12871,18967,a
12881,27309,a
12891,2421,a
12901,21065,a
12911,30273,a
12921,2218,a
12931,12264,a
12941,2784,a
12951,496,a
12961,5323,a
12971,15565,a
12981,31658,a
12991,497,a
13001,31638,a
13011,22381,a
13021,6179,a
13031,12550,a
13041,29429,a
13051,29344,a
13061,36482,a
13071,6228,a
13081,7470,a
13091,18996,a
13101,9993,a
13111,27553,a
13121,503,a
13131,23609,a
13141,1250,a
13151,9838,a
13161,14444,a
13171,20779,a
13181,25503,a
13191,13847,a
13201,35636,a
13211,30072,a
13221,34359,a
13231,26180,a
13241,22224,a
13251,2331,a
13261,3159,a
13271,472,a
13281,7558,a
13291,139,a
13301,5511,a
13311,10864,a
13321,3088,a
13331,2466,a
13341,28682,a
13351,17833,a
13361,14998,a
13371,2828,a
13381,4062,a
13391,35987,a
13401,550,a
13411,26011,a
13421,31153,a
13431,11501,a
13441,21528,a
13451,6865,a
13461,18064,a
13471,39375,a
13481,2192,a
13491,8805,a
13501,23595,a
13511,6267,a
13521,2940,a
13531,22141,a
13541,5408,a
13551,29709,a
13561,23483,a
13571,24759,a
13581,7803,a
13591,25218,a
13601,34821,a
13611,34830,a
13621,29864,a
13631,16443,a
13641,21030,a
13651,23220,a
13661,29613,a
13671,18036,a
13681,26908,a
13691,22817,a
13701,12696,a
13711,18583,a
13721,21660,a
13731,1847,a
13741,9791,a
13751,13866,a
13761,31761,a
13771,12026,a
13781,22365,a
13791,30945,a
13801,5715,a
13811,34403,a
13821,18558,a
13831,7371,a
13841,24341,a
13851,2370,a
13861,6074,a
13871,23367,a
13881,21033,a
13891,17976,a
13901,13184,a
13911,20811,a
13921,12417,a
13931,20908,a
13941,25009,a
13951,28551,a
13961,9491,a
13971,14572,a
13981,5606,a
13991,20962,a
14001,13828,a
14011,23422,a
14021,32276,a
14031,10779,a
14041,4865,a
14051,18132,a
14061,31084,a
14071,16840,a
14081,21564,a
14091,17787,a
14101,13353,a
14111,8962,a
14121,16993,a
14131,17715,a
14141,9116,a
14151,26797,a
14161,4378,a
14171,36363,a
14181,3040,a
14191,24393,a
14201,10273,a
14211,19527,a
14221,24476,a
14231,20175,a
14241,15418,a
14251,23181,a
14261,3515,a
14271,14080,a
14281,435,a
14291,12162,a
14301,4752,a
14311,29133,a
14321,14489,a
14331,8711,a
14341,22314,a
14351,4766,a
14361,20808,a
14371,700,a
14381,36430,a
14391,16358,a
14401,25264,a
14411,21277,a
14421,17109,a
14431,18358,a
14441,30782,a
14451,24556,a
14461,2534,a
14471,3812,a
14481,26060,a
14491,10393,a
14501,8900,a
14511,20904,a
14521,8458,a
14531,36494,a
14541,17091,a
14551,39416,a
14561,3495,a
14571,11104,a
14581,35990,a
14591,14193,a
14601,637,a
14611,28735,a
14621,27537,a
14631,6961,a
14641,1466,a
14651,19187,a
14661,25374,a
14671,12377,a
14681,19847,a
14691,3827,a
14701,7223,a
14711,19846,a
14721,23552,a
14731,11370,a
14741,8312,a
14751,13816,a
14761,7525,a
14771,5302,a
14781,35399,a
14791,41780,a
14801,8275,a
14811,2656,a
14821,6861,a
14831,14862,a
14841,36956,a
14851,35784,a
14861,19775,a
14871,30837,a
14881,27538,a
14891,21520,a
14901,10524,a
14911,17998,a
14921,18304,a
14931,21477,a
14941,21513,a
14951,18167,a
14961,22551,a
14971,35240,a
14981,9042,a
14991,5313,a
15001,21355,a
15011,32893,a
15021,4102,a
15031,6112,a
15041,15215,a
15051,26862,a
15061,22297,a
15071,17563,a
15081,28304,a
15091,1812,a
15101,3096,a
15111,23622,a
15121,8998,a
15131,26152,a
15141,14997,a
15151,9139,a
15161,14055,a
15171,7425,a
15181,26483,a
15191,42545,a
15201,24639,a
15211,39099,a
15221,11093,a
15231,19240,a
15241,15659,a
15251,28697,a
15261,31101,a
15271,11454,a
15281,34629,a
15291,18354,a
15301,29373,a
15311,21736,a
15321,18582,a
15331,23210,a
15341,9312,a
15351,8383,a
15361,3022,a
15371,21530,a
15381,25729,a
15391,15333,a
15401,9184,a
15411,26819,a
15421,27703,a
15431,3041,a
15441,8977,a
15451,41081,a
15461,10502,a
15471,10896,a
15481,14635,a
15491,31822,a
15501,10026,a
15511,41975,a
15521,1033,a
15531,14119,a
15541,32444,a
15551,24331,a
15561,10876,a
15571,19833,a
15581,15929,a
15591,10210,a
15601,5540,a
15611,2823,a
15621,23642,a
15631,15342,a
15641,15942,a
15651,26372,a
15661,72,a
15671,31408,a
15681,20391,a
15691,20079,a
15701,19662,a
15711,18631,a
15721,6513,a
15731,15913,a
15741,19501,a
15751,2683,a
15761,15820,a
15771,7655,a
15781,2753,a
15791,19370,a
15801,21167,a
15811,17958,a
15821,21499,a
15831,13590,a
15841,26772,a
15851,15709,a
15861,30596,a
15871,10822,a
15881,37203,a
15891,12374,a
15901,14928,a
15911,25717,a
15921,4629,a
15931,12414,a
15941,25624,a
15951,5887,a
15961,16225,a
15971,36132,a
15981,26546,a
15991,21104,a
16001,13917,a
16011,5613,a
16021,2979,a
16031,19529,a
16041,14118,a
16051,8913,a
16061,3552,a
16071,18954,a
16081,31943,a
16091,38105,a
16101,22335,a
16111,13326,a
16121,31960,a
16131,1821,a
16141,34713,a
16151,5508,a
16161,2098,a
16171,22,a
16181,28789,a
16191,4246,a
16201,1949,a
16211,22830,a
16221,19358,a
16231,30485,a
16241,40738,a
16251,11997,a
16261,5276,a
16271,38431,a
16281,24390,a
16291,24587,a
16301,20632,a
16311,43559,a
16321,38732,a
16331,25629,a
16341,11102,a
16351,9355,a
16361,9017,a
16371,25489,a
16381,15226,a
16391,22361,a
16401,3246,a
16411,2950,a
16421,19578,a
16431,29426,a
16441,14314,a
16451,7509,a
16461,10425,a
16471,12687,a
16481,4127,a
16491,24320,a
16501,8489,a
16511,3828,a
16521,23501,a
16531,15521,a
16541,26769,a
16551,8955,a
16561,20921,a
16571,20172,a
16581,29000,a
16591,9718,a
16601,16243,a
16611,17896,a
16621,10795,a
16631,7286,a
16641,21925,a
16651,30150,a
16661,3937,a
16671,17136,a
16681,7293,a
16691,21755,a
16701,1787,a
16711,20514,a
16721,38834,a
16731,23441,a
16741,35425,a
16751,12366,a
16761,18887,a
16771,33258,a
16781,16426,a
16791,37573,a
16801,20516,a
16811,31896,a
16821,17352,a
16831,15240,a
16841,19638,a
16851,22269,a
16861,21668,a
16871,16425,a
16881,27639,a
16891,4763,a
16901,6117,a
16911,1284,a
16921,29083,a
16931,10215,a
16941,36497,a
16951,11746,a
16961,8595,a
16971,24120,a
16981,9384,a
16991,24127,a
17001,14168,a
17011,5892,a
17021,470,a
17031,22722,a
17041,11503,a
17051,919,a
17061,15022,a
17071,14349,a
17081,16132,a
17091,21547,a
17101,22223,a
17111,32107,a
17121,706,a
17131,4768,a
17141,7769,a
17151,34110,a
17161,23937,a
17171,21745,a
17181,10724,a
17191,39313,a
17201,15453,a
17211,89,a
17221,16233,a
17231,33811,a
17241,7813,a
17251,26660,a
17261,21005,a
17271,39343,a
17281,5206,a
17291,19765,a
17301,25073,a
17311,17676,a
17321,40510,a
17331,21592,a
17341,13877,a
17351,24894,a
17361,15598,a
17371,4980,a
17381,37537,a
17391,12615,a
17401,13100,a
17411,18680,a
17421,3134,a
17431,9,a
17441,11035,a
17451,29453,a
17461,32791,a
17471,9003,a
17481,28149,a
17491,25836,a
17501,42114,a
17511,9685,a
17521,11237,a
17531,2501,a
17541,20635,a
17551,11387,a
17561,14577,a
17571,17189,a
17581,41939,a
17591,8985,a
17601,27479,a
17611,19900,a
17621,28183,a
17631,31660,a
17641,4857,a
17651,30415,a
17661,22099,a
17671,22963,a
17681,12922,a
17691,32505,a
17701,10636,a
17711,20726,a
17721,30165,a
17731,13696,a
17741,6828,a
17751,33242,a
17761,17116,a
17771,8384,a
17781,24711,a
17791,32092,a
17801,16866,a
17811,22781,a
17821,34050,a
17831,41284,a
17841,26081,a
17851,1317,a
17861,18003,a
17871,16295,a
17881,33609,a
17891,23864,a
17901,29542,a
17911,28644,a
17921,34952,a
17931,24449,a
17941,20562,a
17951,18241,a
17961,17703,a
17971,30558,a
17981,32883,a
17991,28741,a
18001,17231,a
18011,34817,a
18021,31590,a
18031,35989,a
18041,39185,a
18051,1592,a
18061,6858,a
18071,16106,a
18081,8357,a
18091,1153,a
18101,25310,a
18111,10518,a
18121,7538,a
18131,108,a
18141,30156,a
18151,28049,a
18161,10897,a
18171,21899,a
18181,8969,a
18191,714,a
18201,31920,a
18211,1026,a
18221,8850,a
18231,19425,a
18241,22982,a
18251,26101,a
18261,22899,a
18271,30304,a
18281,32749,a
18291,33982,a
18301,16666,a
18311,4154,a
18321,33105,a
18331,23027,a
18341,9192,a
18351,30557,a
18361,30643,a
18371,31946,a
18381,19588,a
18391,17224,a
18401,11750,a
18411,34124,a
18421,27463,a
18431,10869,a
18441,36762,a
18451,8826,a
18461,16238,a
18471,34454,a
18481,26850,a
18491,11826,a
18501,16795,a
18511,26540,a
18521,28451,a
18531,2337,a
18541,25293,a
18551,8426,a
18561,16693,a
18571,29513,a
18581,26907,a
18591,27634,a
18601,27237,a
18611,19613,a
18621,22813,a
18631,12101,a
18641,3975,a
18651,30539,a
18661,18311,a
18671,25998,a
18681,6489,a
18691,11854,a
18701,40659,a
18711,3050,a
18721,11891,a
18731,30762,a
18741,19163,a
18751,12013,a
18761,15041,a
18771,5290,a
18781,21017,a
18791,657,a
18801,5762,a
18811,33278,a
18821,26247,a
18831,16244,a
18841,12539,a
18851,6224,a
18861,23998,a
18871,24850,a
18881,19260,a
18891,654,a
18901,15792,a
18911,13138,a
18921,35633,a
18931,18909,a
18941,16550,a
18951,40165,a
18961,15665,a
18971,12906,a
18981,7936,a
18991,8755,a
19001,14710,a
19011,25132,a
19021,24493,a
19031,1488,a
19041,17883,a
19051,37508,a
19061,20862,a
19071,14576,a
19081,27134,a
19091,4967,a
19101,21629,a
19111,17680,a
19121,225,a
19131,34167,a
19141,5227,a
19151,8841,a
19161,15758,a
19171,34956,a
19181,14516,a
19191,5150,a
19201,26069,a
19211,27816,a
19221,9402,a
19231,33766,a
19241,5587,a
19251,32937,a
19261,27741,a
19271,17442,a
19281,30060,a
19291,6092,a
19301,31108,a
19311,4256,a
19321,13673,a
19331,35091,a
19341,8949,a
19351,3502,a
19361,19396,a
19371,24763,a
19381,31721,a
19391,26158,a
19401,27430,a
19411,22643,a
19421,24162,a
19431,7491,a
19441,15918,a
19451,21965,a
19461,28440,a
19471,27903,a
19481,8987,a
19491,2500,a
19501,12558,a
19511,24921,a
19521,2276,a
19531,29223,a
19541,16544,a
19551,7051,a
19561,28118,a
19571,13666,a
19581,19058,a
19591,10968,a
19601,20426,a
19611,6285,a
19621,22978,a
19631,16856,a
19641,386,a
19651,26374,a
19661,8271,a
19671,571,a
19681,14206,a
19691,4054,a
19701,38926,a
19711,5196,a
19721,19406,a
19731,35750,a
19741,23277,a
19751,10960,a
19761,20332,a
19771,10246,a
19781,38267,a
19791,30885,a
19801,41554,a
19811,16385,a
19821,26083,a
19831,21404,a
19841,39263,a
19851,9428,a
19861,6294,a
19871,14860,a
19881,2176,a
19891,12505,a
19901,16253,a
19911,22281,a
19921,3311,a
19931,8379,a
19941,11039,a
19951,8866,a
19961,30419,a
19971,18014,a
19981,18283,a
19991,11274,a
20001,4971,a
20011,37587,a
20021,10857,a
20031,7892,a
20041,20698,a
20051,7306,a
20061,5625,a
20071,32701,a
20081,1852,a
20091,35749,a
20101,26391,a
20111,19402,a
20121,31083,a
20131,17047,a
20141,27615,a
20151,6794,a
20161,22713,a
20171,26519,a
20181,13727,a
20191,21994,a
20201,10282,a
20211,21827,a
20221,20816,a
20231,16819,a
20241,21972,a
20251,4511,a
20261,34858,a
20271,26265,a
20281,25547,a
20291,12501,a
20301,6148,a
20311,9856,a
20321,7823,a
20331,43334,a
20341,19473,a
20351,24504,a
20361,27975,a
20371,27336,a
20381,23141,a
20391,11044,a
20401,14331,a
20411,25377,a
20421,2779,a
20431,18953,a
20441,19883,a
20451,37069,a
20461,12571,a
20471,21498,a
20481,29255,a
20491,9827,a
20501,37197,a
20511,19937,a
20521,3123,a
20531,3864,a
20541,14239,a
20551,16815,a
20561,21027,a
20571,26566,a
20581,7829,a
20591,6182,a
20601,30784,a
20611,24729,a
20621,27742,a
20631,12742,a
20641,8576,a
20651,29340,a
20661,15073,a
20671,827,a
20681,746,a
20691,35198,a
20701,27116,a
20711,18264,a
20721,4466,a
20731,21814,a
20741,16701,a
20751,3425,a
20761,8367,a
20771,26657,a
20781,20892,a
20791,27934,a
20801,6687,a
20811,390,a
20821,18753,a
20831,32084,a
20841,936,a
20851,12480,a
20861,33025,a
20871,9794,a
20881,4547,a
20891,7153,a
20901,29186,a
20911,17164,a
20921,30369,a
20931,12548,a
20941,4821,a
20951,29780,a
20961,8940,a
20971,15934,a
20981,25360,a
20991,11262,a
21001,3914,a
21011,7460,a
21021,43624,a
21031,34056,a
21041,21854,a
21051,10195,a
21061,9468,a
21071,14637,a
21081,18229,a
21091,32314,a
21101,37136,a
21111,1302,a
21121,31383,a
21131,23330,a
21141,25713,a
21151,25673,a
21161,9487,a
21171,7211,a
21181,31099,a
21191,32195,a
21201,70,a
21211,22415,a
21221,1916,a
21231,11029,a
21241,19120,a
21251,19129,a
21261,26720,a
21271,36290,a
21281,24783,a
21291,39251,a
21301,21633,a
21311,28271,a
21321,25154,a
21331,3293,a
21341,38179,a
21351,32788,a
21361,35663,a
21371,28504,a
21381,21039,a
21391,10145,a
21401,24019,a
21411,31785,a
21421,15167,a
21431,29074,a
21441,36369,a
21451,11732,a
21461,28415,a
21471,11031,a
21481,3983,a
21491,3398,a
21501,12240,a
21511,24063,a
21521,27667,a
21531,22496,a
21541,25843,a
21551,27029,a
21561,19698,a
21571,32550,a
21581,23336,a
21591,3621,a
21601,26969,a
21611,16474,a
21621,31576,a
21631,14808,a
21641,9716,a
21651,17625,a
21661,3369,a
21671,21253,a
21681,6729,a
21691,3261,a
21701,13451,a
21711,8467,a
21721,392,a
21731,6317,a
21741,29116,a
21751,15181,a
21761,5725,a
21771,5559,a
21781,8037,a
21791,32738,a
21801,27186,a
21811,14891,a
21821,4662,a
21831,6234,a
21841,6185,a
21851,15688,a
21861,17347,a
21871,19520,a
21881,2204,a
21891,20807,a
21901,29119,a
21911,16296,a
21921,12576,a
21931,20613,a
21941,12243,a
21951,11191,a
21961,29478,a
21971,25140,a
21981,21795,a
21991,21922,a
22001,38034,a
22011,19148,a
22021,25593,a
22031,27653,a
22041,19346,a
22051,22451,a
22061,26277,a
22071,20222,a
22081,31530,a
22091,8394,a
22101,31419,a
22111,27129,a
22121,34463,a
22131,18985,a
22141,23012,a
22151,33478,a
22161,37161,a
22171,37402,a
22181,13894,a
22191,13826,a
22201,35845,a
22211,2451,a
22221,10175,a
22231,43551,a
22241,30994,a
22251,4938,a
22261,15450,a
22271,23470,a
22281,8632,a
22291,21497,a
22301,7565,a
22311,23712,a
22321,24915,a
22331,20578,a
22341,15987,a
22351,29732,a
22361,24454,a
22371,33868,a
22381,41455,a
22391,23564,a
22401,4087,a
22411,24374,a
22421,38619,a
22431,21873,a
22441,551,a
22451,29810,a
22461,23252,a
22471,34683,a
22481,6821,a
22491,21858,a
22501,6883,a
22511,6034,a
22521,15293,a
22531,29506,a
22541,11607,a
22551,43652,a
22561,9183,a
22571,31062,a
22581,13971,a
22591,35744,a
22601,19381,a
22611,24350,a
22621,24614,a
22631,9649,a
22641,12706,a
22651,6038,a
22661,18094,a
22671,14188,a
22681,20408,a
22691,22848,a
22701,24654,a
22711,20637,a
22721,12054,a
22731,5822,a
22741,11821,a
22751,40049,a
22761,42151,a
22771,29251,a
22781,15165,a
22791,7513,a
22801,28659,a
22811,15140,a
22821,40436,a
22831,33523,a
22841,1967,a
22851,22596,a
22861,34851,a
22871,42613,a
22881,34008,a
22891,19454,a
22901,13901,a
22911,30510,a
22921,2505,a
22931,4025,a
22941,6608,a
22951,32610,a
22961,20958,a
22971,19745,a
22981,39415,a
22991,3337,a
23001,37646,a
23011,19756,a
23021,11917,a
23031,30285,a
23041,1421,a
23051,40579,a
23061,37379,a
23071,13809,a
23081,3634,a
23091,4367,a
23101,23302,a
23111,6973,a
23121,23086,a
23131,41195,a
23141,15364,a
23151,39464,a
23161,7271,a
23171,10047,a
23181,13715,a
23191,19871,a
23201,22331,a
23211,5920,a
23221,4997,a
23231,34299,a
23241,25923,a
23251,3969,a
23261,32063,a
23271,15657,a
23281,30829,a
23291,3550,a
23301,22560,a
23311,23164,a
23321,27823,a
23331,14011,a
23341,15841,a
23351,21400,a
23361,11255,a
23371,33398,a
23381,21890,a
23391,25904,a
23401,76,a
23411,29312,a
23421,18728,a
23431,20709,a
23441,33999,a
23451,13818,a
23461,8691,a
23471,15145,a
23481,4377,a
23491,24934,a
23501,26961,a
23511,1204,a
23521,33862,a
23531,27813,a
23541,17142,a
23551,7477,a
23561,2392,a
23571,27827,a
23581,15353,a
23591,5284,a
23601,20653,a
23611,5698,a
23621,23627,a
23631,7333,a
23641,35187,a
23651,42972,a
23661,28990,a
23671,38188,a
23681,40565,a
23691,8225,a
23701,2926,a
23711,26404,a
23721,19555,a
23731,1211,a
23741,8990,a
23751,34011,a
23761,17729,a
23771,36063,a
23781,37150,a
23791,35359,a
23801,10281,a
23811,36682,a
23821,22946,a
23831,13898,a
23841,17253,a
23851,8343,a
23861,30176,a
23871,5663,a
23881,260,a
23891,12234,a
23901,5566,a
23911,2851,a
23921,15781,a
23931,8305,a
23941,6419,a
23951,29058,a
23961,9772,a
23971,5240,a
23981,30630,a
23991,16998,a
24001,24635,a
24011,26864,a
24021,3610,a
24031,3532,a
24041,40518,a
24051,27974,a
24061,36460,a
24071,12430,a
24081,995,a
24091,19644,a
24101,5914,a
24111,29816,a
24121,786,a
24131,11993,a
24141,29463,a
24151,525,a
24161,21309,a
24171,34311,a
24181,14487,a
24191,23248,a
24201,23796,a
24211,24054,a
24221,40293,a
24231,11567,a
24241,43134,a
24251,16895,a
24261,30357,a
24271,32831,a
24281,7556,a
24291,9914,a
24301,4243,a
24311,6818,a
24321,31541,a
24331,23964,a
24341,10849,a
24351,37380,a
24361,6104,a
24371,190,a
24381,10274,a
24391,23360,a
24401,23551,a
24411,29328,a
24421,38395,a
24431,4355,a
24441,12704,a
24451,33920,a
24461,18949,a
24471,18768,a
24481,23100,a
24491,11646,a
24501,11014,a
24511,36476,a
24521,35766,a
24531,6644,a
24541,38173,a
24551,19413,a
24561,25870,a
24571,29611,a
24581,18655,a
24591,37956,a
24601,5651,a
24611,18852,a
24621,8910,a
24631,13405,a
24641,21217,a
24651,32624,a
24661,35924,a
24671,22960,a
24681,33845,a
24691,9305,a
24701,15547,a
24711,21308,a
24721,8621,a
24731,17854,a
24741,30499,a
24751,30890,a
24761,14378,a
24771,10391,a
24781,40097,a
24791,35922,a
24801,41509,a
24811,30620,a
24821,15297,a
24831,15151,a
24841,18957,a
24851,42231,a
24861,27754,a
24871,35438,a
24881,31558,a
24891,38384,a
24901,19815,a
24911,3511,a
24921,31015,a
24931,22075,a
24941,35207,a
24951,6237,a
24961,33841,a
24971,2486,a
24981,21602,a
24991,1936,a
25001,15281,a
25011,23824,a
25021,36744,a
25031,26089,a
25041,12952,a
25051,17891,a
25061,28849,a
25071,17354,a
25081,33135,a
25091,18344,a
25101,8997,a
25111,31816,a
25121,24735,a
25131,29203,a
25141,25087,a
25151,20641,a
25161,13065,a
25171,21044,a
25181,13897,a
25191,4076,a
25201,18356,a
25211,23545,a
25221,17140,a
25231,28148,a
25241,13962,a
25251,8878,a
25261,21920,a
25271,14711,a
25281,26503,a
25291,29293,a
25301,11401,a
25311,10846,a
25321,36524,a
25331,15495,a
25341,18406,a
25351,16379,a
25361,29123,a
25371,6749,a
25381,22794,a
25391,29995,a
25401,29559,a
25411,40217,a
25421,8779,a
25431,21421,a
25441,25413,a
25451,9821,a
25461,30184,a
25471,4217,a
25481,10947,a
25491,10833,a
25501,22860,a
25511,26193,a
25521,22675,a
25531,23380,a
25541,32762,a
25551,36718,a
25561,718,a
25571,15448,a
25581,7427,a
25591,3792,a
25601,7998,a
25611,3452,a
25621,31325,a
25631,15345,a
25641,5495,a
25651,18365,a
25661,4775,a
25671,24335,a
25681,12216,a
25691,27385,a
25701,16564,a
25711,13876,a
25721,21481,a
25731,41273,a
25741,7265,a
25751,35053,a
25761,18918,a
25771,8342,a
25781,37308,a
25791,28980,a
25801,22954,a
25811,7010,a
25821,9120,a
25831,31330,a
25841,23757,a
25851,27952,a
25861,567,a
25871,16015,a
25881,17987,a
25891,25364,a
25901,3684,a
25911,39290,a
25921,33072,a
25931,26802,a
25941,2654,a
25951,6780,a
25961,3931,a
25971,28620,a
25981,23287,a
25991,29705,a
26001,34157,a
26011,26103,a
26021,28194,a
26031,24620,a
26041,23382,a
26051,36157,a
26061,5792,a
26071,2622,a
26081,33952,a
26091,5435,a
26101,39925,a
26111,32696,a
26121,24536,a
26131,8809,a
26141,41209,a
26151,24725,a
26161,10581,a
26171,17962,a
26181,13807,a
26191,5011,a
26201,22267,a
26211,38938,a
26221,25584,a
26231,33961,a
26241,23700,a
26251,14345,a
26261,35290,a
26271,37738,a
26281,8981,a
26291,31553,a
26301,41559,a
26311,9262,a
26321,39929,a
26331,22669,a
26341,30256,a
26351,4366,a
26361,14342,a
26371,23450,a
26381,28668,a
26391,12930,a
26401,34519,a
26411,31207,a
26421,27516,a
26431,28107,a
26441,28609,a
26451,14507,a
26461,30144,a
26471,15832,a
26481,32713,a
26491,31819,a
26501,27862,a
26511,28459,a
26521,33011,a
26531,36257,a
26541,19574,a
26551,20422,a
26561,35748,a
26571,22558,a
26581,9140,a
26591,33711,a
26601,29566,a
26611,9608,a
26621,35904,a
26631,13160,a
26641,7863,a
26651,27559,a
26661,33302,a
26671,30851,a
26681,7144,a
26691,30556,a
26701,17071,a
26711,42030,a
26721,38561,a
26731,7041,a
26741,7029,a
26751,9275,a
26761,19794,a
26771,27316,a
26781,40729,a
26791,22897,a
26801,8915,a
26811,31479,a
26821,27756,a
26831,15198,a
26841,19675,a
26851,7002,a
26861,14363,a
26871,27855,a
26881,16948,a
26891,36955,a
26901,12000,a
26911,30377,a
26921,18696,a
26931,17713,a
26941,28401,a
26951,35730,a
26961,34210,a
26971,26512,a
26981,23827,a
26991,24984,a
27001,28823,a
27011,33829,a
27021,36126,a
27031,33763,a
27041,35050,a
27051,39682,a
27061,1078,a
27071,27870,a
27081,18856,a
27091,41822,a
27101,35362,a
27111,5328,a
27121,11642,a
27131,15007,a
27141,30279,a
27151,23327,a
27161,29685,a
27171,20372,a
27181,37800,a
27191,12613,a
27201,37082,a
27211,15649,a
27221,26812,a
27231,37880,a
27241,26677,a
27251,24693,a
27261,3761,a
27271,6937,a
27281,27250,a
27291,34931,a
27301,37125,a
27311,40183,a
27321,14132,a
27331,11254,a
27341,10872,a
27351,6741,a
27361,27853,a
27371,29304,a
27381,37385,a
27391,4445,a
27401,9249,a
27411,26381,a
27421,12793,a
27431,23508,a
27441,34338,a
27451,27196,a
27461,485,a
27471,29649,a
27481,43787,a
27491,36081,a
27501,38744,a
27511,43735,a
27521,9874,a
27531,8991,a
27541,34482,a
27551,42363,a
27561,4477,a
27571,35895,a
27581,21778,a
27591,37063,a
27601,38062,a
27611,33721,a
27621,8972,a
27631,203,a
27641,27912,a
27651,6370,a
27661,11583,a
27671,22699,a
27681,27436,a
27691,4319,a
27701,42866,a
27711,39641,a
27721,9824,a
27731,30042,a
27741,14023,a
27751,2052,a
27761,42107,a
27771,29941,a
27781,31136,a
27791,22166,a
27801,16260,a
27811,1271,a
27821,12263,a
27831,33315,a
27841,31748,a
27851,11363,a
27861,26294,a
27871,25268,a
27881,24016,a
27891,6602,a
27901,13478,a
27911,10522,a
27921,12649,a
27931,19787,a
27941,36564,a
27951,25039,a
27961,22006,a
27971,17034,a
27981,23071,a
27991,15735,a
28001,34001,a
28011,18327,a
28021,27099,a
28031,38894,a
28041,42080,a
28051,41055,a
28061,6481,a
28071,4439,a
28081,14584,a
28091,16494,a
28101,8019,a
28111,40430,a
28121,37763,a
28131,7843,a
28141,22889,a
28151,1628,a
28161,31826,a
28171,33256,a
28181,34887,a
28191,11687,a
28201,24334,a
28211,27988,a
28221,9477,a
28231,26826,a
28241,25200,a
28251,3203,a
28261,31416,a
28271,9037,a
28281,16451,a
28291,26963,a
28301,33053,a
28311,2952,a
28321,27265,a
28331,5685,a
28341,25840,a
28351,24547,a
28361,31306,a
28371,19405,a
28381,31460,a
28391,18442,a
28401,9604,a
28411,11882,a
28421,31400,a
28431,39911,a
28441,17911,a
28451,11587,a
28461,32820,a
28471,32108,a
28481,29530,a
28491,21732,a
28501,31261,a
28511,19492,a
28521,40248,a
28531,14722,a
28541,19566,a
28551,8142,a
28561,8778,a
28571,7071,a
28581,14683,a
28591,5371,a
28601,27071,a
28611,2895,a
28621,14793,a
28631,22653,a
28641,14706,a
28651,41801,a
28661,3982,a
28671,36354,a
28681,9563,a
28691,41183,a
28701,10681,a
28711,787,a
28721,8907,a
28731,31402,a
28741,28075,a
28751,30695,a
28761,5325,a
28771,37395,a
28781,2889,a
28791,19645,a
28801,43355,a
28811,4771,a
28821,22757,a
28831,7247,a
28841,16641,a
28851,32725,a
28861,35210,a
28871,11650,a
28881,13366,a
28891,38585,a
28901,850,a
28911,22723,a
28921,27771,a
28931,13794,a
28941,6136,a
28951,38691,a
28961,10702,a
28971,17557,a
28981,11984,a
28991,23070,a
29001,6593,a
29011,31867,a
29021,19125,a
29031,34290,a
29041,8168,a
29051,37912,a
29061,33308,a
29071,21900,a
29081,42694,a
29091,23958,a
29101,1652,a
29111,29766,a
29121,31267,a
29131,12244,a
29141,31161,a
29151,24474,a
29161,23949,a
29171,18255,a
29181,26843,a
29191,13074,a
29201,18634,a
29211,29213,a
29221,29531,a
29231,18595,a
29241,3140,a
29251,6209,a
29261,3906,a
29271,33995,a
29281,17031,a
29291,12934,a
29301,27508,a
29311,39444,a
29321,5985,a
29331,39326,a
29341,4476,a
29351,28757,a
29361,5844,a
29371,37133,a
29381,39551,a
29391,4267,a
29401,41992,a
29411,28010,a
29421,42683,a
29431,23172,a
29441,23837,a
29451,34344,a
29461,34310,a
29471,30844,a
29481,26271,a
29491,29968,a
29501,13905,a
29511,20964,a
29521,2362,a
29531,31818,a
29541,3651,a
29551,25501,a
29561,35482,a
29571,41062,a
29581,33885,a
29591,34712,a
29601,19904,a
29611,3746,a
29621,9570,a
29631,11286,a
29641,40959,a
29651,11073,a
29661,17645,a
29671,18579,a
29681,25944,a
29691,3109,a
29701,6981,a
29711,24882,a
29721,31708,a
29731,21503,a
29741,16388,a
29751,12749,a
29761,11786,a
29771,43152,a
29781,26828,a
29791,31292,a
29801,35702,a
29811,30213,a
29821,39292,a
29831,36696,a
29841,28660,a
29851,3156,a
29861,8849,a
29871,37290,a
29881,13538,a
29891,32682,a
29901,11268,a
29911,40298,a
29921,19064,a
29931,21346,a
29941,24489,a
29951,29132,a
29961,41534,a
29971,5526,a
29981,27240,a
29991,32232,a
30001,38782,a
30011,20967,a
30021,26006,a
30031,31338,a
30041,23377,a
30051,25953,a
30061,15700,a
30071,29286,a
30081,35635,a
30091,16818,a
30101,19938,a
30111,41342,a
30121,3660,a
30131,39339,a
30141,19963,a
30151,34573,a
30161,38253,a
30171,19490,a
30181,19560,a
30191,29274,a
30201,38293,a
30211,6242,a
30221,25115,a
30231,36874,a
30241,38394,a
30251,35427,a
30261,41523,a
30271,42260,a
30281,35645,a
30291,22657,a
30301,13910,a
30311,40375,a
30321,15376,a
30331,25679,a
30341,39678,a
30351,3092,a
30361,29675,a
30371,16728,a
30381,25727,a
30391,22799,a
30401,38684,a
30411,31304,a
30421,30029,a
30431,21896,a
30441,22454,a
30451,8979,a
30461,33340,a
30471,32045,a
30481,15010,a
30491,31715,a
30501,19834,a
30511,28326,a
30521,23542,a
30531,987,a
30541,11867,a
30551,25131,a
30561,42619,a
30571,30535,a
30581,32022,a
30591,37952,a
30601,29539,a
30611,29776,a
30621,21349,a
30631,10907,a
30641,12703,a
30651,35569,a
30661,34222,a
30671,8663,a
30681,32097,a
30691,24233,a
30701,34363,a
30711,39218,a
30721,16753,a
30731,6120,a
30741,19718,a
30751,27486,a
30761,1042,a
30771,35257,a
30781,15331,a
30791,37981,a
30801,38607,a
30811,42927,a
30821,14971,a
30831,1497,a
30841,33151,a
30851,22520,a
30861,41936,a
30871,33064,a
30881,24031,a
30891,25662,a
30901,28865,a
30911,17249,a
30921,8183,a
30931,17538,a
30941,37216,a
30951,26385,a
30961,11046,a
30971,2009,a
30981,1861,a
30991,20692,a
31001,11051,a
31011,21734,a
31021,15076,a
31031,3237,a
31041,30469,a
31051,36024,a
31061,41913,a
31071,28503,a
31081,43842,a
31091,34456,a
31101,23468,a
31111,29843,a
31121,16557,a
31131,27034,a
31141,9991,a
31151,4390,a
31161,17477,a
31171,13791,a
31181,6222,a
31191,26212,a
31201,22720,a
31211,10197,a
31221,23151,a
31231,9063,a
31241,28339,a
31251,27228,a
31261,18448,a
31271,20250,a
31281,32443,a
31291,19762,a
31301,30181,a
31311,42798,a
31321,10143,a
31331,17141,a
31341,15510,a
31351,37177,a
31361,40202,a
31371,39198,a
31381,38025,a
31391,39900,a
31401,34095,a
31411,10819,a
31421,10258,a
31431,6691,a
31441,1627,a
31451,18811,a
31461,36247,a
31471,9318,a
31481,20368,a
31491,10264,a
31501,40827,a
31511,12837,a
31521,25659,a
31531,12845,a
31541,31173,a
31551,42809,a
31561,25736,a
31571,22248,a
31581,26993,a
31591,14515,a
31601,24940,a
31611,23727,a
31621,41994,a
31631,8140,a
31641,34692,a
31651,30346,a
31661,41097,a
31671,31357,a
31681,34255,a
31691,31610,a
31701,37989,a
31711,26286,a
31721,37613,a
31731,17344,a
31741,29848,a
31751,28968,a
31761,23851,a
31771,36371,a
31781,7514,a
31791,19879,a
31801,43528,a
31811,19233,a
31821,24169,a
31831,43706,a
31841,36206,a
31851,31649,a
31861,23008,a
31871,30417,a
31881,29215,a
31891,29695,a
31901,36302,a
31911,26716,a
31921,5409,a
31931,29993,a
31941,34909,a
31951,7209,a
31961,11570,a
31971,38642,a
31981,41730,a
31991,32735,a
32001,40341,a
32011,6732,a
32021,41867,a
32031,10314,a
32041,23673,a
32051,30395,a
32061,29909,a
32071,41956,a
32081,24075,a
32091,13733,a
32101,16691,a
32111,4921,a
32121,30438,a
32131,21290,a
32141,42566,a
32151,24679,a
32161,40467,a
32171,3693,a
32181,43782,a
32191,41928,a
32201,22164,a
32211,26026,a
32221,41213,a
32231,37528,a
32241,17185,a
32251,27887,a
32261,43469,a
32271,37607,a
32281,7638,a
32291,17809,a
32301,29289,a
32311,37332,a
32321,40288,a
32331,41630,a
32341,24987,a
32351,8449,a
32361,23729,a
32371,21340,a
32381,23240,a
32391,27282,a
32401,30566,a
32411,30233,a
32421,43977,a
32431,13230,a
32441,8964,a
32451,31243,a
32461,5131,a
32471,17054,a
32481,30489,a
32491,34131,a
32501,35026,a
32511,6003,a
32521,35144,a
32531,34036,a
32541,22249,a
32551,31061,a
32561,36753,a
32571,21295,a
32581,25300,a
32591,20110,a
32601,12739,a
32611,30044,a
32621,15188,a
32631,32667,a
32641,26036,a
32651,5132,a
32661,38203,a
32671,38864,a
32681,32645,a
32691,32792,a
32701,15663,a
32711,28599,a
32721,3628,a
32731,22230,a
32741,28416,a
32751,35862,a
32761,2978,a
32771,41831,a
32781,33644,a
32791,40240,a
32801,33671,a
32811,23572,a
32821,11731,a
32831,29441,a
32841,30745,a
32851,1593,a
32861,30555,a
32871,38641,a
32881,25658,a
32891,25052,a
32901,22027,a
32911,41311,a
32921,21568,a
32931,29199,a
32941,19496,a
32951,28248,a
32961,30425,a
32971,682,a
32981,39222,a
32991,39812,a
33001,30977,a
33011,25767,a
33021,15570,a
33031,4709,a
33041,29139,a
33051,24259,a
33061,37755,a
33071,18722,a
33081,27964,a
33091,16322,a
33101,4288,a
33111,40287,a
33121,33564,a
33131,41947,a
33141,4100,a
33151,8676,a
33161,14009,a
33171,34184,a
33181,32261,a
33191,24176,a
33201,42902,a
33211,15367,a
33221,25171,a
33231,117,a
33241,39970,a
33251,30478,a
33261,33756,a
33271,33458,a
33281,4175,a
33291,28950,a
33301,29841,a
33311,40181,a
33321,37792,a
33331,33374,a
33341,21387,a
33351,31885,a
33361,37392,a
33371,33863,a
33381,9168,a
33391,36455,a
33401,23850,a
33411,8674,a
33421,39015,a
33431,22528,a
33441,26366,a
33451,29698,a
33461,42889,a
33471,43422,a
33481,39519,a
33491,16958,a
33501,16570,a
33511,3507,a
33521,9257,a
33531,15718,a
33541,39871,a
33551,31936,a
33561,41345,a
33571,34896,a
33581,6043,a
33591,10824,a
33601,15370,a
33611,24677,a
33621,21936,a
33631,12191,a
33641,30711,a
33651,39816,a
33661,38543,a
33671,43398,a
33681,26203,a
33691,9690,a
33701,8236,a
33711,43485,a
33721,30639,a
33731,16268,a
33741,34633,a
33751,21757,a
33761,23966,a
33771,39485,a
33781,33038,a
33791,35683,a
33801,41109,a
33811,13790,a
33821,24599,a
33831,31605,a
33841,4759,a
33851,40944,a
33861,28732,a
33871,42243,a
33881,34256,a
33891,18235,a
33901,33642,a
33911,9096,a
33921,18767,a
33931,25885,a
33941,14512,a
33951,36966,a
33961,28217,a
33971,35983,a
33981,6211,a
33991,30963,a
34001,40352,a
34011,35361,a
34021,22984,a
34031,5873,a
34041,34654,a
34051,17754,a
34061,20870,a
34071,40472,a
34081,39708,a
34091,34901,a
34101,35105,a
34111,31333,a
34121,28684,a
34131,7779,a
34141,16234,a
34151,43109,a
34161,19459,a
34171,6123,a
34181,11442,a
34191,20183,a
34201,36390,a
34211,28724,a
34221,35357,a
34231,23714,a
34241,32808,a
34251,8938,a
34261,7511,a
34271,17391,a
34281,39971,a
34291,32823,a
34301,40691,a
34311,5231,a
34321,31148,a
34331,29001,a
34341,34630,a
34351,26499,a
34361,37356,a
34371,38183,a
34381,30331,a
34391,26076,a
34401,29129,a
34411,6772,a
34421,25379,a
34431,18648,a
34441,30484,a
34451,37751,a
34461,29032,a
34471,33171,a
34481,18982,a
34491,24590,a
34501,41859,a
34511,36789,a
34521,18434,a
34531,38786,a
34541,41199,a
34551,16022,a
34561,33039,a
34571,43276,a
34581,9162,a
34591,35679,a
34601,41998,a
34611,28750,a
34621,36456,a
34631,37293,a
34641,16095,a
34651,38080,a
34661,37566,a
34671,24429,a
34681,40285,a
34691,42849,a
34701,24633,a
34711,26462,a
34721,41046,a
34731,28490,a
34741,17256,a
34751,24538,a
34761,43465,a
34771,34621,a
34781,13784,a
34791,42082,a
34801,39833,a
34811,31902,a
34821,38144,a
34831,38463,a
34841,13690,a
34851,34736,a
34861,4969,a
34871,41330,a
34881,21522,a
34891,30186,a
34901,33505,a
34911,34178,a
34921,40397,a
34931,12760,a
34941,33821,a
34951,24990,a
34961,34534,a
34971,41211,a
34981,25384,a
34991,38680,a
35001,1369,a
35011,13133,a
35021,14521,a
35031,42348,a
35041,30597,a
35051,26170,a
35061,18826,a
35071,16679,a
35081,1874,a
35091,23982,a
35101,34252,a
35111,12302,a
35121,41335,a
35131,34790,a
35141,35253,a
35151,26303,a
35161,36902,a
35171,30212,a
35181,42090,a
35191,26925,a
35201,28521,a
35211,40026,a
35221,40179,a
35231,37642,a
35241,19033,a
35251,33847,a
35261,39032,a
35271,24288,a
35281,30117,a
35291,17606,a
35301,41346,a
35311,6,a
35321,33720,a
35331,33273,a
35341,2858,a
35351,30930,a
35361,42437,a
35371,11278,a
35381,25034,a
35391,25409,a
35401,19205,a
35411,1151,a
35421,40222,a
35431,29425,a
35441,25586,a
35451,32485,a
35461,32034,a
35471,38068,a
35481,2572,a
35491,41114,a
35501,18711,a
35511,37226,a
35521,40535,a
35531,5463,a
35541,40211,a
35551,16115,a
35561,40286,a
35571,43233,a
35581,23692,a
35591,17088,a
35601,16646,a
35611,39731,a
35621,31285,a
35631,11820,a
35641,21298,a
35651,10458,a
35661,24471,a
35671,16980,a
35681,19268,a
35691,31548,a
35701,10652,a
35711,35379,a
35721,26731,a
35731,18700,a
35741,43266,a
35751,40613,a
35761,33861,a
35771,40514,a
35781,42565,a
35791,4883,a
35801,26417,a
35811,31435,a
35821,474,a
35831,25807,a
35841,1673,a
35851,35163,a
35861,36729,a
35871,37545,a
35881,42579,a
35891,17669,a
35901,13524,a
35911,35137,a
35921,28279,a
35931,28028,a
35941,42518,a
35951,4427,a
35961,565,a
35971,2628,a
35981,42811,a
35991,28570,a
36001,34161,a
36011,28144,a
36021,19569,a
36031,39730,a
36041,22694,a
36051,37997,a
36061,38356,a
36071,43754,a
36081,22540,a
36091,42981,a
36101,23651,a
36111,28311,a
36121,26478,a
36131,11538,a
36141,31103,a
36151,34658,a
36161,23797,a
36171,32984,a
36181,9240,a
36191,26704,a
36201,28763,a
36211,32110,a
36221,31928,a
36231,41942,a
36241,26533,a
36251,37313,a
36261,26254,a
36271,38649,a
36281,14447,a
36291,32328,a
36301,35220,a
36311,40144,a
36321,8190,a
36331,34059,a
36341,16482,a
36351,40597,a
36361,43771,a
36371,37183,a
36381,38016,a
36391,7978,a
36401,43433,a
36411,32047,a
36421,16179,a
36431,14858,a
36441,2447,a
36451,31686,a
36461,43585,a
36471,15855,a
36481,31294,a
36491,29923,a
36501,36003,a
36511,37615,a
36521,5672,a
36531,15000,a
36541,34233,a
36551,42274,a
36561,34097,a
36571,41147,a
36581,19017,a
36591,34968,a
36601,40275,a
36611,42453,a
36621,33654,a
36631,30310,a
36641,34111,a
36651,38019,a
36661,29205,a
36671,36587,a
36681,18002,a
36691,32887,a
36701,35250,a
36711,42856,a
36721,32280,a
36731,43332,a
36741,20471,a
36751,31874,a
36761,30898,a
36771,31575,a
36781,10351,a
36791,26610,a
36801,24929,a
36811,35130,a
36821,14654,a
36831,35610,a
36841,36320,a
36851,37159,a
36861,26110,a
36871,43185,a
36881,39322,a
36891,12909,a
36901,41212,a
36911,37369,a
36921,9296,a
36931,40022,a
36941,19507,a
36951,32652,a
36961,32712,a
36971,43741,a
36981,26507,a
36991,39150,a
37001,17172,a
37011,8801,a
37021,27902,a
37031,30773,a
37041,10557,a
37051,41421,a
37061,30494,a
37071,28379,a
37081,16524,a
37091,35308,a
37101,43630,a
37111,29106,a
37121,38542,a
37131,27068,a
37141,15251,a
37151,42334,a
37161,28265,a
37171,40601,a
37181,27203,a
37191,43408,a
37201,4706,a
37211,23254,a
37221,13040,a
37231,30933,a
37241,32100,a
37251,14329,a
37261,37202,a
37271,34264,a
37281,38623,a
37291,24123,a
37301,32216,a
37311,30409,a
37321,42806,a
37331,41493,a
37341,17981,a
37351,39723,a
37361,40016,a
37371,23149,a
37381,36245,a
37391,43170,a
37401,3085,a
37411,31657,a
37421,32279,a
37431,14333,a
37441,37851,a
37451,38120,a
37461,36477,a
37471,13098,a
37481,41145,a
37491,33437,a
37501,28116,a
37511,39751,a
37521,23186,a
37531,3162,a
37541,41440,a
37551,37600,a
37561,38315,a
37571,33798,a
37581,27320,a
37591,37582,a
37601,42997,a
37611,42731,a
37621,14445,a
37631,32118,a
37641,36740,a
37651,36342,a
37661,41888,a
37671,14570,a
37681,39324,a
37691,18333,a
37701,43714,a
37711,20022,a
37721,39975,a
37731,37394,a
37741,38236,a
37751,17075,a
37761,27152,a
37771,13979,a
37781,16143,a
37791,37354,a
37801,30218,a
37811,4936,a
37821,12688,a
37831,25446,a
37841,12729,a
37851,27051,a
37861,41361,a
37871,38548,a
37881,20992,a
37891,25853,a
37901,41945,a
37911,14348,a
37921,17947,a
37931,17934,a
37941,27358,a
37951,26310,a
37961,21912,a
37971,16503,a
37981,41160,a
37991,31126,a
38001,32461,a
38011,41794,a
38021,20950,a
38031,19077,a
38041,4992,a
38051,38314,a
38061,36488,a
38071,32007,a
38081,41022,a
38091,15690,a
38101,36361,a
38111,30536,a
38121,25549,a
38131,40002,a
38141,18937,a
38151,37930,a
38161,24253,a
38171,37306,a
38181,422,a
38191,35523,a
38201,21946,a
38211,24434,a
38221,33291,a
38231,36203,a
38241,41303,a
38251,31852,a
38261,33688,a
38271,39080,a
38281,39618,a
38291,40444,a
38301,41767,a
38311,2091,a
38321,39883,a
38331,28942,a
38341,29715,a
38351,38978,a
38361,37278,a
38371,34893,a
38381,23568,a
38391,24964,a
38401,40429,a
38411,33488,a
38421,28592,a
38431,38175,a
38441,27784,a
38451,26266,a
38461,22420,a
38471,41518,a
38481,30303,a
38491,23541,a
38501,23901,a
38511,24420,a
38521,17445,a
38531,42413,a
38541,24300,a
38551,41417,a
38561,19278,a
38571,33750,a
38581,39914,a
38591,34249,a
38601,37256,a
38611,18980,a
38621,40346,a
38631,34475,a
38641,32515,a
38651,37010,a
38661,28793,a
38671,40304,a
38681,118,a
38691,42598,a
38701,40633,a
38711,43350,a
38721,33432,a
38731,37617,a
38741,37152,a
38751,35165,a
38761,35038,a
38771,26061,a
38781,25877,a
38791,43557,a
38801,42741,a
38811,36201,a
38821,10188,a
38831,36294,a
38841,36656,a
38851,33411,a
38861,32457,a
38871,43301,a
38881,36870,a
38891,4482,a
38901,37072,a
38911,32170,a
38921,37879,a
38931,41846,a
38941,27224,a
38951,38657,a
38961,42830,a
38971,36152,a
38981,16042,a
38991,43790,a
39001,39296,a
39011,24323,a
39021,39725,a
39031,35507,a
39041,27840,a
39051,41869,a
39061,34231,a
39071,28688,a
39081,17964,a
39091,22102,a
39101,37391,a
39111,37817,a
39121,26609,a
39131,32553,a
39141,29325,a
39151,31433,a
39161,33820,a
39171,42777,a
39181,33142,a
39191,41838,a
39201,29064,a
39211,22888,a
39221,25773,a
39231,11528,a
39241,31071,a
39251,42887,a
39261,42996,a
39271,30496,a
39281,33640,a
39291,20379,a
39301,35216,a
39311,12766,a
39321,35168,a
39331,24156,a
39341,37881,a
39351,37287,a
39361,43522,a
39371,38705,a
39381,39623,a
39391,34958,a
39401,16291,a
39411,39310,a
39421,34904,a
39431,19571,a
39441,25734,a
39451,28484,a
39461,34455,a
39471,14922,a
39481,37524,a
39491,35853,a
39501,42899,a
39511,43534,a
39521,30729,a
39531,36970,a
39541,32483,a
39551,31102,a
39561,30390,a
39571,42845,a
39581,38717,a
39591,42220,a
39601,35035,a
39611,15839,a
39621,32401,a
39631,39826,a
39641,31053,a
39651,8720,a
39661,43294,a
39671,24130,a
39681,42490,a
39691,40131,a
39701,41649,a
39711,38177,a
39721,28742,a
39731,35077,a
39741,41860,a
39751,35266,a
39761,40661,a
39771,37016,a
39781,33233,a
39791,41522,a
39801,38454,a
39811,29021,a
39821,37265,a
39831,33122,a
39841,41020,a
39851,34240,a
39861,37253,a
39871,34582,a
39881,16364,a
39891,40373,a
39901,34005,a
39911,23825,a
39921,26343,a
39931,9091,a
39941,30528,a
39951,9102,a
39961,41645,a
39971,34314,a
39981,29114,a
39991,43243,a
40001,21853,a
40011,39947,a
40021,40910,a
40031,43805,a
40041,43230,a
40051,36271,a
40061,36935,a
40071,43288,a
40081,19829,a
40091,41310,a
40101,43450,a
40111,41149,a
40121,42406,a
40131,41150,a
40141,28275,a
40151,43000,a
40161,32521,a
40171,41984,a
40181,36960,a
40191,39288,a
40201,38662,a
40211,37275,a
40221,42225,a
40231,35395,a
40241,42850,a
40251,41893,a
40261,41170,a
40271,37387,a
40281,29335,a
40291,21831,a
40301,10555,a
40311,36728,a
40321,42963,a
40331,34718,a
40341,22985,a
40351,36300,a
40361,1675,a
40371,25937,a
40381,24465,a
40391,24518,a
40401,43424,a
40411,42483,a
40421,35278,a
40431,32208,a
40441,38882,a
40451,31495,a
40461,41988,a
40471,42178,a
40481,32583,a
40491,39798,a
40501,28473,a
40511,36793,a
40521,36807,a
40531,34092,a
40541,16796,a
40551,33512,a
40561,33006,a
40571,38126,a
40581,30593,a
40591,36928,a
40601,43200,a
40611,38621,a
40621,32161,a
40631,33871,a
40641,41106,a
40651,33066,a
40661,37742,a
40671,34644,a
40681,609,a
40691,27760,a
40701,43518,a
40711,23050,a
40721,38059,a
40731,29796,a
40741,23218,a
40751,37975,a
40761,43367,a
40771,35596,a
40781,39823,a
40791,38217,a
40801,40714,a
40811,28841,a
40821,23206,a
40831,39765,a
40841,19386,a
40851,32236,a
40861,30559,a
40871,6771,a
40881,41430,a
40891,33906,a
40901,27604,a
40911,41552,a
40921,37057,a
40931,41638,a
40941,35759,a
40951,40042,a
40961,29948,a
40971,31791,a
40981,40757,a
40991,43272,a
41001,35229,a
41011,39744,a
41021,40478,a
41031,41566,a
41041,43001,a
41051,35486,a
41061,21962,a
41071,40482,a
41081,31150,a
41091,8885,a
41101,36775,a
41111,42109,a
41121,39208,a
41131,38078,a
41141,26406,a
41151,27925,a
41161,35589,a
41171,42444,a
41181,25707,a
41191,41965,a
41201,43260,a
41211,40139,a
41221,36516,a
41231,42707,a
41241,35473,a
41251,43394,a
41261,43845,a
41271,42711,a
41281,37510,a
41291,40867,a
41301,39756,a
41311,28621,a
41321,41049,a
41331,24399,a
41341,30887,a
41351,29377,a
41361,34219,a
41371,39216,a
41381,18430,a
41391,42046,a
41401,32852,a
41411,43968,a
41421,34152,a
41431,36715,a
41441,36479,a
41451,42638,a
41461,34320,a
41471,21521,a
41481,36060,a
41491,33485,a
41501,33970,a
41511,30589,a
41521,38262,a
41531,23279,a
41541,40994,a
41551,34487,a
41561,31933,a
41571,37723,a
41581,35453,a
41591,38378,a
41601,42768,a
41611,27797,a
41621,42300,a
41631,35562,a
41641,43058,a
41651,40194,a
41661,38149,a
41671,32174,a
41681,42254,a
41691,43026,a
41701,42383,a
41711,39518,a
41721,22406,a
41731,41080,a
41741,42048,a
41751,34069,a
41761,33531,a
41771,33178,a
41781,30241,a
41791,37673,a
41801,27801,a
41811,39786,a
41821,30545,a
41831,39854,a
41841,38985,a
41851,41288,a
41861,26962,a
41871,32143,a
41881,29718,a
41891,9060,a
41901,43505,a
41911,31838,a
41921,43499,a
41931,12307,a
41941,42235,a
41951,43608,a
41961,32967,a
41971,40019,a
41981,27222,a
41991,38481,a
42001,41778,a
42011,35583,a
42021,36550,a
42031,42061,a
42041,41015,a
42051,31263,a
42061,38784,a
42071,37727,a
42081,42036,a
42091,39877,a
42101,40963,a
42111,41239,a
42121,31941,a
42131,31782,a
42141,39164,a
42151,40856,a
42161,40969,a
42171,39818,a
42181,35818,a
42191,20015,a
42201,38272,a
42211,1462,a
42221,43613,a
42231,22190,a
42241,37229,a
42251,35199,a
42261,35517,a
42271,39113,a
42281,36401,a
42291,8661,a
42301,39236,a
42311,37432,a
42321,40529,a
42331,40957,a
42341,40776,a
42351,27199,a
42361,39069,a
42371,34950,a
42381,40537,a
42391,38583,a
42401,24977,a
42411,42234,a
42421,32089,a
42431,30700,a
42441,38367,a
42451,42709,a
42461,37110,a
42471,31728,a
42481,41014,a
42491,33434,a
42501,32957,a
42511,41383,a
42521,40447,a
42531,34408,a
42541,32618,a
42551,39367,a
42561,11609,a
42571,42852,a
42581,4872,a
42591,41557,a
42601,41220,a
42611,36285,a
42621,35791,a
42631,41702,a
42641,37252,a
42651,35832,a
42661,43699,a
42671,34317,a
42681,26129,a
42691,39965,a
42701,38051,a
42711,42601,a
42721,40786,a
42731,41464,a
42741,38360,a
42751,28705,a
42761,42316,a
42771,18943,a
42781,42783,a
42791,42138,a
42801,39661,a
42811,34971,a
42821,35321,a
42831,43567,a
42841,30907,a
42851,42094,a
42861,36783,a
42871,38477,a
42881,34523,a
42891,42862,a
42901,38066,a
42911,3143,a
42921,41002,a
42931,39502,a
42941,29772,a
42951,30804,a
42961,30728,a
42971,38810,a
42981,41579,a
42991,39068,a
43001,30921,a
43011,36321,a
43021,41628,a
43031,36158,a
43041,33154,a
43051,40793,a
43061,40153,a
43071,34831,a
43081,39387,a
43091,40175,a
43101,37314,a
43111,27910,a
43121,40426,a
43131,26010,a
43141,38348,a
43151,36039,a
43161,38840,a
43171,40454,a
43181,39377,a
43191,40306,a
43201,39141,a
43211,41927,a
43221,36724,a
43231,41903,a
43241,34802,a
43251,36856,a
43261,39700,a
43271,29540,a
43281,38043,a
43291,37143,a
43301,41037,a
43311,37337,a
43321,38398,a
43331,38660,a
43341,41289,a
43351,25860,a
43361,43721,a
43371,42469,a
43381,38967,a
43391,32506,a
43401,42681,a
43411,40980,a
43421,35873,a
43431,43762,a
43441,39896,a
43451,43781,a
43461,38726,a
43471,41057,a
43481,43991,a
43491,40300,a
43501,42513,a
43511,42493,a
43521,37576,a
43531,34366,a
43541,41690,a
43551,43377,a
43561,43333,a
43571,41393,a
43581,35265,a
43591,40054,a
43601,35302,a
43611,41166,a
43621,39656,a
43631,32456,a
43641,43581,a
43651,37512,a
43661,43206,a
43671,38863,a
43681,36280,a
43691,37376,a
43701,42568,a
43711,41544,a
43721,37601,a
43731,36909,a
43741,43939,a
43751,41825,a
43761,42620,a
43771,33387,a
43781,38678,a
43791,38152,a
43801,41610,a
43811,41158,a
43821,41005,a
43831,43971,a
43841,43917,a
43851,37442,a
43861,41770,a
43871,43691,a
43881,42331,a
43891,32502,a
43901,43786,a
43911,42649,a
43921,36520,a
43931,42934,a
43941,43730,a
43951,34700,a
43961,33326,a
43971,43865,a
43981,38869,a
43991,43388,a

